Downlink Transmission of Short Packets: Framing and Control Information Revisited

Cellular wireless systems rely on frame-based transmissions. The frame design is conventionally based on heuristics, consisting of a frame header and a data part. The frame header contains control information that provides pointers to the messages within the data part. In this paper, we revisit the principles of frame design and show the impact of the new design in scenarios that feature short data packets which are central to various 5G and Internet of Things applications. We treat framing for downlink transmission in an AWGN broadcast channel with K users, where the sizes of the messages to the users are random variables. Using approximations from finite blocklength information theory, we establish a framework in which a message to a given user is not necessarily encoded as a single packet, but may be grouped with the messages to other users and benefit from the improved efficiency of longer codes. This requires changes in the way control information is sent, and it requires that the users need to spend power decoding other messages, thereby increasing the average power consumption. We show that the common heuristic design is only one point on a curve that represents the trade-off between latency and power consumption.

==> Nach.dat <==
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
0,Inf
7.0504,5.6734
18.781,3.1947
31.132,2.5697
43.885,2.2787
56.929,2.1079
70.194,1.9945
83.636,1.9131
97.22,1.8515
110.93,1.803
124.74,1.7637
138.64,1.7312
152.61,1.7037
166.66,1.68
180.77,1.6595
194.94,1.6415
209.16,1.6256
223.43,1.6113
237.74,1.5984
252.08,1.5868
266.47,1.5762
280.89,1.5665
295.34,1.5575
309.83,1.5493
324.33,1.5416
338.87,1.5345
353.43,1.5279
368.01,1.5217
382.62,1.5159
397.25,1.5104
411.9,1.5052
426.57,1.5003
441.26,1.4957
455.96,1.4914
470.68,1.4872
485.41,1.4833
500.16,1.4795
514.93,1.4759
529.71,1.4725
544.5,1.4692
559.31,1.4661
574.13,1.4631
588.96,1.4602
603.81,1.4574
618.66,1.4548
633.53,1.4522
648.4,1.4497
663.29,1.4473
678.19,1.445
693.09,1.4428
730.39,1.4376
767.75,1.4328
805.16,1.4283
842.62,1.4241
880.13,1.4202
917.67,1.4166
955.26,1.4132
992.88,1.41
1030.5,1.407
1068.2,1.4042
1105.9,1.4015
1143.7,1.399
1181.5,1.3966
1219.3,1.3943
1251,1.3989
1288.9,1.3966
1326.7,1.3944
1364.6,1.3923
1402.5,1.3903
1440.5,1.3884
1516.4,1.3849
1592.4,1.3815
1668.5,1.3785
1744.7,1.3756
1820.9,1.373
1897.1,1.3705
1973.5,1.3681
2049.9,1.3659
2126.3,1.3639
2202.8,1.3619
2279.3,1.3601
2355.9,1.3583
2432.5,1.3566
2509.2,1.355
2585.9,1.3535
2662.6,1.3521
2739.4,1.3507
2816.2,1.3493
2893,1.3481
2969.9,1.3468


==> Napproximations.dat <==
1,1.2619,5.2631,13.273
2,1.2619,3.8196,7.7233
3,1.2619,3.2903,5.8458
4,1.2619,3,4.8912
5,1.2619,2.8106,4.3084
6,1.2619,2.6747,3.913
7,1.2619,2.5709,3.6255
8,1.2619,2.4883,3.4062
9,1.2619,2.4204,3.2327
10,1.2619,2.3634,3.0916
11,1.2619,2.3145,2.9744
12,1.2619,2.2719,2.8751
13,1.2619,2.2345,2.7899
14,1.2619,2.2011,2.7158
15,1.2619,2.1712,2.6506
16,1.2619,2.1441,2.5928
17,1.2619,2.1195,2.5411
18,1.2619,2.0969,2.4946
19,1.2619,2.0762,2.4524
20,1.2619,2.057,2.414
21,1.2619,2.0392,2.3788
22,1.2619,2.0226,2.3464
23,1.2619,2.007,2.3166
24,1.2619,1.9925,2.2889
25,1.2619,1.9788,2.2631
26,1.2619,1.9659,2.2391
27,1.2619,1.9537,2.2166
28,1.2619,1.9422,2.1955
29,1.2619,1.9312,2.1757
30,1.2619,1.9208,2.157
31,1.2619,1.9109,2.1394
32,1.2619,1.9014,2.1227
33,1.2619,1.8924,2.1068
34,1.2619,1.8837,2.0918
35,1.2619,1.8755,2.0775
36,1.2619,1.8675,2.0639
37,1.2619,1.8599,2.0509
38,1.2619,1.8526,2.0385
39,1.2619,1.8455,2.0266
40,1.2619,1.8388,2.0153
41,1.2619,1.8322,2.0044
42,1.2619,1.8259,1.9939
43,1.2619,1.8198,1.9839
44,1.2619,1.8139,1.9742
45,1.2619,1.8082,1.9649
46,1.2619,1.8027,1.956
47,1.2619,1.7973,1.9473
48,1.2619,1.7921,1.939
49,1.2619,1.7871,1.9309
50,1.2619,1.7822,1.9231
51,1.2619,1.7775,1.9156
52,1.2619,1.7729,1.9083
53,1.2619,1.7684,1.9013
54,1.2619,1.764,1.8944
55,1.2619,1.7598,1.8878
56,1.2619,1.7556,1.8814
57,1.2619,1.7516,1.8751
58,1.2619,1.7477,1.869
59,1.2619,1.7438,1.8631
60,1.2619,1.7401,1.8574
61,1.2619,1.7365,1.8518
62,1.2619,1.7329,1.8464
63,1.2619,1.7294,1.8411
64,1.2619,1.726,1.836
65,1.2619,1.7227,1.8309
66,1.2619,1.7195,1.826
67,1.2619,1.7163,1.8213
68,1.2619,1.7132,1.8166
69,1.2619,1.7101,1.8121
70,1.2619,1.7071,1.8076
71,1.2619,1.7042,1.8033
72,1.2619,1.7014,1.799
73,1.2619,1.6986,1.7949
74,1.2619,1.6958,1.7908
75,1.2619,1.6931,1.7869
76,1.2619,1.6905,1.783
77,1.2619,1.6879,1.7792
78,1.2619,1.6853,1.7755
79,1.2619,1.6828,1.7718
80,1.2619,1.6804,1.7683
81,1.2619,1.678,1.7648
82,1.2619,1.6756,1.7613
83,1.2619,1.6733,1.758
84,1.2619,1.671,1.7547
85,1.2619,1.6688,1.7515
86,1.2619,1.6666,1.7483
87,1.2619,1.6644,1.7452
88,1.2619,1.6622,1.7421
89,1.2619,1.6602,1.7391
90,1.2619,1.6581,1.7362
91,1.2619,1.6561,1.7333
92,1.2619,1.6541,1.7305
93,1.2619,1.6521,1.7277
94,1.2619,1.6501,1.7249
95,1.2619,1.6482,1.7222
96,1.2619,1.6464,1.7196
97,1.2619,1.6445,1.717
98,1.2619,1.6427,1.7144
99,1.2619,1.6409,1.7119
100,1.2619,1.6391,1.7094
101,1.2619,1.6374,1.707
102,1.2619,1.6357,1.7046
103,1.2619,1.634,1.7022
104,1.2619,1.6323,1.6999
105,1.2619,1.6306,1.6976
106,1.2619,1.629,1.6953
107,1.2619,1.6274,1.6931
108,1.2619,1.6258,1.6909
109,1.2619,1.6243,1.6888
110,1.2619,1.6227,1.6866
111,1.2619,1.6212,1.6845
112,1.2619,1.6197,1.6825
113,1.2619,1.6182,1.6804
114,1.2619,1.6168,1.6784
115,1.2619,1.6153,1.6764
116,1.2619,1.6139,1.6745
117,1.2619,1.6125,1.6726
118,1.2619,1.6111,1.6707
119,1.2619,1.6097,1.6688
120,1.2619,1.6084,1.667
121,1.2619,1.607,1.6651
122,1.2619,1.6057,1.6633
123,1.2619,1.6044,1.6616
124,1.2619,1.6031,1.6598
125,1.2619,1.6018,1.6581
126,1.2619,1.6006,1.6564
127,1.2619,1.5993,1.6547
128,1.2619,1.5981,1.653
129,1.2619,1.5969,1.6514
130,1.2619,1.5957,1.6497
131,1.2619,1.5945,1.6481
132,1.2619,1.5933,1.6465
133,1.2619,1.5921,1.645
134,1.2619,1.591,1.6434
135,1.2619,1.5898,1.6419
136,1.2619,1.5887,1.6404
137,1.2619,1.5876,1.6389
138,1.2619,1.5865,1.6374
139,1.2619,1.5854,1.6359
140,1.2619,1.5843,1.6345
141,1.2619,1.5832,1.6331
142,1.2619,1.5821,1.6317
143,1.2619,1.5811,1.6303
144,1.2619,1.5801,1.6289
145,1.2619,1.579,1.6275
146,1.2619,1.578,1.6262
147,1.2619,1.577,1.6248
148,1.2619,1.576,1.6235
149,1.2619,1.575,1.6222
150,1.2619,1.574,1.6209
151,1.2619,1.5731,1.6196
152,1.2619,1.5721,1.6184
153,1.2619,1.5711,1.6171
154,1.2619,1.5702,1.6159
155,1.2619,1.5693,1.6146
156,1.2619,1.5683,1.6134
157,1.2619,1.5674,1.6122
158,1.2619,1.5665,1.611
159,1.2619,1.5656,1.6099
160,1.2619,1.5647,1.6087
161,1.2619,1.5638,1.6075
162,1.2619,1.563,1.6064
163,1.2619,1.5621,1.6053
164,1.2619,1.5612,1.6041
165,1.2619,1.5604,1.603
166,1.2619,1.5595,1.6019
167,1.2619,1.5587,1.6008
168,1.2619,1.5579,1.5998
169,1.2619,1.5571,1.5987
170,1.2619,1.5562,1.5976
171,1.2619,1.5554,1.5966
172,1.2619,1.5546,1.5955
173,1.2619,1.5538,1.5945
174,1.2619,1.553,1.5935
175,1.2619,1.5523,1.5925
176,1.2619,1.5515,1.5915
177,1.2619,1.5507,1.5905
178,1.2619,1.5499,1.5895
179,1.2619,1.5492,1.5885
180,1.2619,1.5484,1.5875
181,1.2619,1.5477,1.5866
182,1.2619,1.547,1.5856
183,1.2619,1.5462,1.5847
184,1.2619,1.5455,1.5837
185,1.2619,1.5448,1.5828
186,1.2619,1.5441,1.5819
187,1.2619,1.5433,1.581
188,1.2619,1.5426,1.5801
189,1.2619,1.5419,1.5792
190,1.2619,1.5413,1.5783
191,1.2619,1.5406,1.5774
192,1.2619,1.5399,1.5765
193,1.2619,1.5392,1.5757
194,1.2619,1.5385,1.5748
195,1.2619,1.5379,1.574
196,1.2619,1.5372,1.5731
197,1.2619,1.5365,1.5723
198,1.2619,1.5359,1.5714
199,1.2619,1.5352,1.5706
200,1.2619,1.5346,1.5698
201,1.2619,1.534,1.569
202,1.2619,1.5333,1.5682
203,1.2619,1.5327,1.5674
204,1.2619,1.5321,1.5666
205,1.2619,1.5314,1.5658
206,1.2619,1.5308,1.565
207,1.2619,1.5302,1.5642
208,1.2619,1.5296,1.5634
209,1.2619,1.529,1.5627
210,1.2619,1.5284,1.5619
211,1.2619,1.5278,1.5612
212,1.2619,1.5272,1.5604
213,1.2619,1.5266,1.5597
214,1.2619,1.526,1.5589
215,1.2619,1.5255,1.5582
216,1.2619,1.5249,1.5575
217,1.2619,1.5243,1.5568
218,1.2619,1.5237,1.556
219,1.2619,1.5232,1.5553
220,1.2619,1.5226,1.5546
221,1.2619,1.5221,1.5539
222,1.2619,1.5215,1.5532
223,1.2619,1.521,1.5525
224,1.2619,1.5204,1.5519
225,1.2619,1.5199,1.5512
226,1.2619,1.5193,1.5505
227,1.2619,1.5188,1.5498
228,1.2619,1.5183,1.5492
229,1.2619,1.5177,1.5485
230,1.2619,1.5172,1.5478
231,1.2619,1.5167,1.5472
232,1.2619,1.5162,1.5465
233,1.2619,1.5157,1.5459
234,1.2619,1.5151,1.5452
235,1.2619,1.5146,1.5446
236,1.2619,1.5141,1.544
237,1.2619,1.5136,1.5434
238,1.2619,1.5131,1.5427
239,1.2619,1.5126,1.5421
240,1.2619,1.5121,1.5415
241,1.2619,1.5116,1.5409
242,1.2619,1.5112,1.5403
243,1.2619,1.5107,1.5397
244,1.2619,1.5102,1.5391
245,1.2619,1.5097,1.5385
246,1.2619,1.5092,1.5379
247,1.2619,1.5088,1.5373
248,1.2619,1.5083,1.5367
249,1.2619,1.5078,1.5361
250,1.2619,1.5074,1.5355
251,1.2619,1.5069,1.535
252,1.2619,1.5064,1.5344
253,1.2619,1.506,1.5338
254,1.2619,1.5055,1.5333
255,1.2619,1.5051,1.5327
256,1.2619,1.5046,1.5322
257,1.2619,1.5042,1.5316
258,1.2619,1.5037,1.5311
259,1.2619,1.5033,1.5305
260,1.2619,1.5029,1.53
261,1.2619,1.5024,1.5294
262,1.2619,1.502,1.5289
263,1.2619,1.5016,1.5284
264,1.2619,1.5011,1.5278
265,1.2619,1.5007,1.5273
266,1.2619,1.5003,1.5268
267,1.2619,1.4998,1.5262
268,1.2619,1.4994,1.5257
269,1.2619,1.499,1.5252
270,1.2619,1.4986,1.5247
271,1.2619,1.4982,1.5242
272,1.2619,1.4978,1.5237
273,1.2619,1.4974,1.5232
274,1.2619,1.497,1.5227
275,1.2619,1.4966,1.5222
276,1.2619,1.4961,1.5217
277,1.2619,1.4957,1.5212
278,1.2619,1.4954,1.5207
279,1.2619,1.495,1.5202
280,1.2619,1.4946,1.5197
281,1.2619,1.4942,1.5193
282,1.2619,1.4938,1.5188
283,1.2619,1.4934,1.5183
284,1.2619,1.493,1.5178
285,1.2619,1.4926,1.5174
286,1.2619,1.4922,1.5169
287,1.2619,1.4919,1.5164
288,1.2619,1.4915,1.516
289,1.2619,1.4911,1.5155
290,1.2619,1.4907,1.515
291,1.2619,1.4904,1.5146
292,1.2619,1.49,1.5141
293,1.2619,1.4896,1.5137
294,1.2619,1.4892,1.5132
295,1.2619,1.4889,1.5128
296,1.2619,1.4885,1.5123
297,1.2619,1.4882,1.5119
298,1.2619,1.4878,1.5115
299,1.2619,1.4874,1.511
300,1.2619,1.4871,1.5106
301,1.2619,1.4867,1.5102
302,1.2619,1.4864,1.5097
303,1.2619,1.486,1.5093
304,1.2619,1.4857,1.5089
305,1.2619,1.4853,1.5085
306,1.2619,1.485,1.508
307,1.2619,1.4846,1.5076
308,1.2619,1.4843,1.5072
309,1.2619,1.484,1.5068
310,1.2619,1.4836,1.5064
311,1.2619,1.4833,1.506
312,1.2619,1.4829,1.5056
313,1.2619,1.4826,1.5051
314,1.2619,1.4823,1.5047
315,1.2619,1.4819,1.5043
316,1.2619,1.4816,1.5039
317,1.2619,1.4813,1.5035
318,1.2619,1.481,1.5031
319,1.2619,1.4806,1.5027
320,1.2619,1.4803,1.5024
321,1.2619,1.48,1.502
322,1.2619,1.4797,1.5016
323,1.2619,1.4793,1.5012
324,1.2619,1.479,1.5008
325,1.2619,1.4787,1.5004
326,1.2619,1.4784,1.5
327,1.2619,1.4781,1.4997
328,1.2619,1.4778,1.4993
329,1.2619,1.4775,1.4989
330,1.2619,1.4771,1.4985
331,1.2619,1.4768,1.4982
332,1.2619,1.4765,1.4978
333,1.2619,1.4762,1.4974
334,1.2619,1.4759,1.497
335,1.2619,1.4756,1.4967
336,1.2619,1.4753,1.4963
337,1.2619,1.475,1.4959
338,1.2619,1.4747,1.4956
339,1.2619,1.4744,1.4952
340,1.2619,1.4741,1.4949
341,1.2619,1.4738,1.4945
342,1.2619,1.4735,1.4942
343,1.2619,1.4732,1.4938
344,1.2619,1.4729,1.4935
345,1.2619,1.4726,1.4931
346,1.2619,1.4724,1.4928
347,1.2619,1.4721,1.4924
348,1.2619,1.4718,1.4921
349,1.2619,1.4715,1.4917
350,1.2619,1.4712,1.4914
351,1.2619,1.4709,1.491
352,1.2619,1.4706,1.4907
353,1.2619,1.4704,1.4904
354,1.2619,1.4701,1.49
355,1.2619,1.4698,1.4897
356,1.2619,1.4695,1.4894
357,1.2619,1.4693,1.489
358,1.2619,1.469,1.4887
359,1.2619,1.4687,1.4884
360,1.2619,1.4684,1.488
361,1.2619,1.4682,1.4877
362,1.2619,1.4679,1.4874
363,1.2619,1.4676,1.4871
364,1.2619,1.4674,1.4867
365,1.2619,1.4671,1.4864
366,1.2619,1.4668,1.4861
367,1.2619,1.4666,1.4858
368,1.2619,1.4663,1.4855
369,1.2619,1.466,1.4852
370,1.2619,1.4658,1.4848
371,1.2619,1.4655,1.4845
372,1.2619,1.4652,1.4842
373,1.2619,1.465,1.4839
374,1.2619,1.4647,1.4836
375,1.2619,1.4645,1.4833
376,1.2619,1.4642,1.483
377,1.2619,1.464,1.4827
378,1.2619,1.4637,1.4824
379,1.2619,1.4634,1.4821
380,1.2619,1.4632,1.4818
381,1.2619,1.4629,1.4815
382,1.2619,1.4627,1.4812
383,1.2619,1.4624,1.4809
384,1.2619,1.4622,1.4806
385,1.2619,1.4619,1.4803
386,1.2619,1.4617,1.48
387,1.2619,1.4615,1.4797
388,1.2619,1.4612,1.4794
389,1.2619,1.461,1.4791
390,1.2619,1.4607,1.4788
391,1.2619,1.4605,1.4785
392,1.2619,1.4602,1.4783
393,1.2619,1.46,1.478
394,1.2619,1.4598,1.4777
395,1.2619,1.4595,1.4774
396,1.2619,1.4593,1.4771
397,1.2619,1.4591,1.4768
398,1.2619,1.4588,1.4766
399,1.2619,1.4586,1.4763
400,1.2619,1.4583,1.476
401,1.2619,1.4581,1.4757
402,1.2619,1.4579,1.4755
403,1.2619,1.4576,1.4752
404,1.2619,1.4574,1.4749
405,1.2619,1.4572,1.4746
406,1.2619,1.457,1.4744
407,1.2619,1.4567,1.4741
408,1.2619,1.4565,1.4738
409,1.2619,1.4563,1.4736
410,1.2619,1.4561,1.4733
411,1.2619,1.4558,1.473
412,1.2619,1.4556,1.4728
413,1.2619,1.4554,1.4725
414,1.2619,1.4552,1.4722
415,1.2619,1.4549,1.472
416,1.2619,1.4547,1.4717
417,1.2619,1.4545,1.4714
418,1.2619,1.4543,1.4712
419,1.2619,1.4541,1.4709
420,1.2619,1.4538,1.4707
421,1.2619,1.4536,1.4704
422,1.2619,1.4534,1.4702
423,1.2619,1.4532,1.4699
424,1.2619,1.453,1.4696
425,1.2619,1.4528,1.4694
426,1.2619,1.4525,1.4691
427,1.2619,1.4523,1.4689
428,1.2619,1.4521,1.4686
429,1.2619,1.4519,1.4684
430,1.2619,1.4517,1.4681
431,1.2619,1.4515,1.4679
432,1.2619,1.4513,1.4676
433,1.2619,1.4511,1.4674
434,1.2619,1.4509,1.4672
435,1.2619,1.4507,1.4669
436,1.2619,1.4505,1.4667
437,1.2619,1.4502,1.4664
438,1.2619,1.45,1.4662
439,1.2619,1.4498,1.4659
440,1.2619,1.4496,1.4657
441,1.2619,1.4494,1.4655
442,1.2619,1.4492,1.4652
443,1.2619,1.449,1.465
444,1.2619,1.4488,1.4647
445,1.2619,1.4486,1.4645
446,1.2619,1.4484,1.4643
447,1.2619,1.4482,1.464
448,1.2619,1.448,1.4638
449,1.2619,1.4478,1.4636
450,1.2619,1.4476,1.4633
451,1.2619,1.4474,1.4631
452,1.2619,1.4472,1.4629
453,1.2619,1.447,1.4627
454,1.2619,1.4469,1.4624
455,1.2619,1.4467,1.4622
456,1.2619,1.4465,1.462
457,1.2619,1.4463,1.4617
458,1.2619,1.4461,1.4615
459,1.2619,1.4459,1.4613
460,1.2619,1.4457,1.4611
461,1.2619,1.4455,1.4608
462,1.2619,1.4453,1.4606
463,1.2619,1.4451,1.4604
464,1.2619,1.4449,1.4602
465,1.2619,1.4448,1.46
466,1.2619,1.4446,1.4597
467,1.2619,1.4444,1.4595
468,1.2619,1.4442,1.4593
469,1.2619,1.444,1.4591
470,1.2619,1.4438,1.4589
471,1.2619,1.4436,1.4587
472,1.2619,1.4435,1.4584
473,1.2619,1.4433,1.4582
474,1.2619,1.4431,1.458
475,1.2619,1.4429,1.4578
476,1.2619,1.4427,1.4576
477,1.2619,1.4425,1.4574
478,1.2619,1.4424,1.4572
479,1.2619,1.4422,1.457
480,1.2619,1.442,1.4567
481,1.2619,1.4418,1.4565
482,1.2619,1.4417,1.4563
483,1.2619,1.4415,1.4561
484,1.2619,1.4413,1.4559
485,1.2619,1.4411,1.4557
486,1.2619,1.4409,1.4555
487,1.2619,1.4408,1.4553
488,1.2619,1.4406,1.4551
489,1.2619,1.4404,1.4549
490,1.2619,1.4402,1.4547
491,1.2619,1.4401,1.4545
492,1.2619,1.4399,1.4543
493,1.2619,1.4397,1.4541
494,1.2619,1.4396,1.4539
495,1.2619,1.4394,1.4537
496,1.2619,1.4392,1.4535
497,1.2619,1.439,1.4533
498,1.2619,1.4389,1.4531
499,1.2619,1.4387,1.4529
500,1.2619,1.4385,1.4527
501,1.2619,1.4384,1.4525
502,1.2619,1.4382,1.4523
503,1.2619,1.438,1.4521
504,1.2619,1.4379,1.4519
505,1.2619,1.4377,1.4517
506,1.2619,1.4375,1.4515
507,1.2619,1.4374,1.4513
508,1.2619,1.4372,1.4511
509,1.2619,1.437,1.4509
510,1.2619,1.4369,1.4507
511,1.2619,1.4367,1.4506
512,1.2619,1.4365,1.4504
513,1.2619,1.4364,1.4502
514,1.2619,1.4362,1.45
515,1.2619,1.4361,1.4498
516,1.2619,1.4359,1.4496
517,1.2619,1.4357,1.4494
518,1.2619,1.4356,1.4492
519,1.2619,1.4354,1.4491
520,1.2619,1.4353,1.4489
521,1.2619,1.4351,1.4487
522,1.2619,1.4349,1.4485
523,1.2619,1.4348,1.4483
524,1.2619,1.4346,1.4481
525,1.2619,1.4345,1.4479
526,1.2619,1.4343,1.4478
527,1.2619,1.4342,1.4476
528,1.2619,1.434,1.4474
529,1.2619,1.4338,1.4472
530,1.2619,1.4337,1.447
531,1.2619,1.4335,1.4469
532,1.2619,1.4334,1.4467
533,1.2619,1.4332,1.4465
534,1.2619,1.4331,1.4463
535,1.2619,1.4329,1.4461
536,1.2619,1.4328,1.446
537,1.2619,1.4326,1.4458
538,1.2619,1.4325,1.4456
539,1.2619,1.4323,1.4454
540,1.2619,1.4322,1.4453
541,1.2619,1.432,1.4451
542,1.2619,1.4319,1.4449
543,1.2619,1.4317,1.4447
544,1.2619,1.4316,1.4446
545,1.2619,1.4314,1.4444
546,1.2619,1.4313,1.4442
547,1.2619,1.4311,1.4441
548,1.2619,1.431,1.4439
549,1.2619,1.4308,1.4437
550,1.2619,1.4307,1.4435
551,1.2619,1.4305,1.4434
552,1.2619,1.4304,1.4432
553,1.2619,1.4302,1.443
554,1.2619,1.4301,1.4429
555,1.2619,1.4299,1.4427
556,1.2619,1.4298,1.4425
557,1.2619,1.4297,1.4424
558,1.2619,1.4295,1.4422
559,1.2619,1.4294,1.442
560,1.2619,1.4292,1.4419
561,1.2619,1.4291,1.4417
562,1.2619,1.4289,1.4415
563,1.2619,1.4288,1.4414
564,1.2619,1.4287,1.4412
565,1.2619,1.4285,1.441
566,1.2619,1.4284,1.4409
567,1.2619,1.4282,1.4407
568,1.2619,1.4281,1.4406
569,1.2619,1.428,1.4404
570,1.2619,1.4278,1.4402
571,1.2619,1.4277,1.4401
572,1.2619,1.4275,1.4399
573,1.2619,1.4274,1.4398
574,1.2619,1.4273,1.4396
575,1.2619,1.4271,1.4394
576,1.2619,1.427,1.4393
577,1.2619,1.4269,1.4391
578,1.2619,1.4267,1.439
579,1.2619,1.4266,1.4388
580,1.2619,1.4264,1.4387
581,1.2619,1.4263,1.4385
582,1.2619,1.4262,1.4383
583,1.2619,1.426,1.4382
584,1.2619,1.4259,1.438
585,1.2619,1.4258,1.4379
586,1.2619,1.4256,1.4377
587,1.2619,1.4255,1.4376
588,1.2619,1.4254,1.4374
589,1.2619,1.4252,1.4373
590,1.2619,1.4251,1.4371
591,1.2619,1.425,1.437
592,1.2619,1.4248,1.4368
593,1.2619,1.4247,1.4367
594,1.2619,1.4246,1.4365
595,1.2619,1.4244,1.4363
596,1.2619,1.4243,1.4362
597,1.2619,1.4242,1.436
598,1.2619,1.4241,1.4359
599,1.2619,1.4239,1.4358
600,1.2619,1.4238,1.4356
601,1.2619,1.4237,1.4355
602,1.2619,1.4235,1.4353
603,1.2619,1.4234,1.4352
604,1.2619,1.4233,1.435
605,1.2619,1.4232,1.4349
606,1.2619,1.423,1.4347
607,1.2619,1.4229,1.4346
608,1.2619,1.4228,1.4344
609,1.2619,1.4226,1.4343
610,1.2619,1.4225,1.4341
611,1.2619,1.4224,1.434
612,1.2619,1.4223,1.4338
613,1.2619,1.4221,1.4337
614,1.2619,1.422,1.4336
615,1.2619,1.4219,1.4334
616,1.2619,1.4218,1.4333
617,1.2619,1.4216,1.4331
618,1.2619,1.4215,1.433
619,1.2619,1.4214,1.4328
620,1.2619,1.4213,1.4327
621,1.2619,1.4212,1.4326
622,1.2619,1.421,1.4324
623,1.2619,1.4209,1.4323
624,1.2619,1.4208,1.4321
625,1.2619,1.4207,1.432
626,1.2619,1.4205,1.4319
627,1.2619,1.4204,1.4317
628,1.2619,1.4203,1.4316
629,1.2619,1.4202,1.4314
630,1.2619,1.4201,1.4313
631,1.2619,1.4199,1.4312
632,1.2619,1.4198,1.431
633,1.2619,1.4197,1.4309
634,1.2619,1.4196,1.4308
635,1.2619,1.4195,1.4306
636,1.2619,1.4193,1.4305
637,1.2619,1.4192,1.4303
638,1.2619,1.4191,1.4302
639,1.2619,1.419,1.4301
640,1.2619,1.4189,1.4299
641,1.2619,1.4188,1.4298
642,1.2619,1.4186,1.4297
643,1.2619,1.4185,1.4295
644,1.2619,1.4184,1.4294
645,1.2619,1.4183,1.4293
646,1.2619,1.4182,1.4291
647,1.2619,1.4181,1.429
648,1.2619,1.4179,1.4289
649,1.2619,1.4178,1.4287
650,1.2619,1.4177,1.4286
651,1.2619,1.4176,1.4285
652,1.2619,1.4175,1.4284
653,1.2619,1.4174,1.4282
654,1.2619,1.4173,1.4281
655,1.2619,1.4171,1.428
656,1.2619,1.417,1.4278
657,1.2619,1.4169,1.4277
658,1.2619,1.4168,1.4276
659,1.2619,1.4167,1.4274
660,1.2619,1.4166,1.4273
661,1.2619,1.4165,1.4272
662,1.2619,1.4164,1.4271
663,1.2619,1.4162,1.4269
664,1.2619,1.4161,1.4268
665,1.2619,1.416,1.4267
666,1.2619,1.4159,1.4265
667,1.2619,1.4158,1.4264
668,1.2619,1.4157,1.4263
669,1.2619,1.4156,1.4262
670,1.2619,1.4155,1.426
671,1.2619,1.4154,1.4259
672,1.2619,1.4152,1.4258
673,1.2619,1.4151,1.4257
674,1.2619,1.415,1.4255
675,1.2619,1.4149,1.4254
676,1.2619,1.4148,1.4253
677,1.2619,1.4147,1.4252
678,1.2619,1.4146,1.425
679,1.2619,1.4145,1.4249
680,1.2619,1.4144,1.4248
681,1.2619,1.4143,1.4247
682,1.2619,1.4142,1.4246
683,1.2619,1.4141,1.4244
684,1.2619,1.414,1.4243
685,1.2619,1.4138,1.4242
686,1.2619,1.4137,1.4241
687,1.2619,1.4136,1.424
688,1.2619,1.4135,1.4238
689,1.2619,1.4134,1.4237
690,1.2619,1.4133,1.4236
691,1.2619,1.4132,1.4235
692,1.2619,1.4131,1.4234
693,1.2619,1.413,1.4232
694,1.2619,1.4129,1.4231
695,1.2619,1.4128,1.423
696,1.2619,1.4127,1.4229
697,1.2619,1.4126,1.4228
698,1.2619,1.4125,1.4226
699,1.2619,1.4124,1.4225
700,1.2619,1.4123,1.4224
701,1.2619,1.4122,1.4223
702,1.2619,1.4121,1.4222
703,1.2619,1.412,1.4221
704,1.2619,1.4119,1.4219
705,1.2619,1.4118,1.4218
706,1.2619,1.4117,1.4217
707,1.2619,1.4116,1.4216
708,1.2619,1.4115,1.4215
709,1.2619,1.4114,1.4214
710,1.2619,1.4113,1.4212
711,1.2619,1.4112,1.4211
712,1.2619,1.4111,1.421
713,1.2619,1.411,1.4209
714,1.2619,1.4109,1.4208
715,1.2619,1.4108,1.4207
716,1.2619,1.4107,1.4206
717,1.2619,1.4106,1.4204
718,1.2619,1.4105,1.4203
719,1.2619,1.4104,1.4202
720,1.2619,1.4103,1.4201
721,1.2619,1.4102,1.42
722,1.2619,1.4101,1.4199
723,1.2619,1.41,1.4198
724,1.2619,1.4099,1.4197
725,1.2619,1.4098,1.4195
726,1.2619,1.4097,1.4194
727,1.2619,1.4096,1.4193
728,1.2619,1.4095,1.4192
729,1.2619,1.4094,1.4191
730,1.2619,1.4093,1.419
731,1.2619,1.4092,1.4189
732,1.2619,1.4091,1.4188
733,1.2619,1.409,1.4187
734,1.2619,1.4089,1.4186
735,1.2619,1.4088,1.4184
736,1.2619,1.4087,1.4183
737,1.2619,1.4086,1.4182
738,1.2619,1.4085,1.4181
739,1.2619,1.4084,1.418
740,1.2619,1.4083,1.4179
741,1.2619,1.4082,1.4178
742,1.2619,1.4081,1.4177
743,1.2619,1.408,1.4176
744,1.2619,1.4079,1.4175
745,1.2619,1.4078,1.4174
746,1.2619,1.4078,1.4173
747,1.2619,1.4077,1.4172
748,1.2619,1.4076,1.417
749,1.2619,1.4075,1.4169
750,1.2619,1.4074,1.4168
751,1.2619,1.4073,1.4167
752,1.2619,1.4072,1.4166
753,1.2619,1.4071,1.4165
754,1.2619,1.407,1.4164
755,1.2619,1.4069,1.4163
756,1.2619,1.4068,1.4162
757,1.2619,1.4067,1.4161
758,1.2619,1.4066,1.416
759,1.2619,1.4065,1.4159
760,1.2619,1.4065,1.4158
761,1.2619,1.4064,1.4157
762,1.2619,1.4063,1.4156
763,1.2619,1.4062,1.4155
764,1.2619,1.4061,1.4154
765,1.2619,1.406,1.4153
766,1.2619,1.4059,1.4152
767,1.2619,1.4058,1.4151
768,1.2619,1.4057,1.415
769,1.2619,1.4056,1.4149
770,1.2619,1.4056,1.4148
771,1.2619,1.4055,1.4147
772,1.2619,1.4054,1.4146
773,1.2619,1.4053,1.4145
774,1.2619,1.4052,1.4144
775,1.2619,1.4051,1.4143
776,1.2619,1.405,1.4142
777,1.2619,1.4049,1.4141
778,1.2619,1.4048,1.414
779,1.2619,1.4048,1.4139
780,1.2619,1.4047,1.4138
781,1.2619,1.4046,1.4137
782,1.2619,1.4045,1.4136
783,1.2619,1.4044,1.4135
784,1.2619,1.4043,1.4134
785,1.2619,1.4042,1.4133
786,1.2619,1.4041,1.4132
787,1.2619,1.4041,1.4131
788,1.2619,1.404,1.413
789,1.2619,1.4039,1.4129
790,1.2619,1.4038,1.4128
791,1.2619,1.4037,1.4127
792,1.2619,1.4036,1.4126
793,1.2619,1.4035,1.4125
794,1.2619,1.4035,1.4124
795,1.2619,1.4034,1.4123
796,1.2619,1.4033,1.4122
797,1.2619,1.4032,1.4121
798,1.2619,1.4031,1.412
799,1.2619,1.403,1.4119
800,1.2619,1.4029,1.4118
801,1.2619,1.4029,1.4117
802,1.2619,1.4028,1.4116
803,1.2619,1.4027,1.4115
804,1.2619,1.4026,1.4114
805,1.2619,1.4025,1.4113
806,1.2619,1.4024,1.4112
807,1.2619,1.4024,1.4111
808,1.2619,1.4023,1.4111
809,1.2619,1.4022,1.411
810,1.2619,1.4021,1.4109
811,1.2619,1.402,1.4108
812,1.2619,1.4019,1.4107
813,1.2619,1.4019,1.4106
814,1.2619,1.4018,1.4105
815,1.2619,1.4017,1.4104
816,1.2619,1.4016,1.4103
817,1.2619,1.4015,1.4102
818,1.2619,1.4014,1.4101
819,1.2619,1.4014,1.41
820,1.2619,1.4013,1.4099
821,1.2619,1.4012,1.4098
822,1.2619,1.4011,1.4097
823,1.2619,1.401,1.4097
824,1.2619,1.401,1.4096
825,1.2619,1.4009,1.4095
826,1.2619,1.4008,1.4094
827,1.2619,1.4007,1.4093
828,1.2619,1.4006,1.4092
829,1.2619,1.4005,1.4091
830,1.2619,1.4005,1.409
831,1.2619,1.4004,1.4089
832,1.2619,1.4003,1.4088
833,1.2619,1.4002,1.4087
834,1.2619,1.4001,1.4087
835,1.2619,1.4001,1.4086
836,1.2619,1.4,1.4085
837,1.2619,1.3999,1.4084
838,1.2619,1.3998,1.4083
839,1.2619,1.3998,1.4082
840,1.2619,1.3997,1.4081
841,1.2619,1.3996,1.408
842,1.2619,1.3995,1.4079
843,1.2619,1.3994,1.4079
844,1.2619,1.3994,1.4078
845,1.2619,1.3993,1.4077
846,1.2619,1.3992,1.4076
847,1.2619,1.3991,1.4075
848,1.2619,1.399,1.4074
849,1.2619,1.399,1.4073
850,1.2619,1.3989,1.4072
851,1.2619,1.3988,1.4072
852,1.2619,1.3987,1.4071
853,1.2619,1.3987,1.407
854,1.2619,1.3986,1.4069
855,1.2619,1.3985,1.4068
856,1.2619,1.3984,1.4067
857,1.2619,1.3984,1.4066
858,1.2619,1.3983,1.4066
859,1.2619,1.3982,1.4065
860,1.2619,1.3981,1.4064
861,1.2619,1.398,1.4063
862,1.2619,1.398,1.4062
863,1.2619,1.3979,1.4061
864,1.2619,1.3978,1.406
865,1.2619,1.3977,1.406
866,1.2619,1.3977,1.4059
867,1.2619,1.3976,1.4058
868,1.2619,1.3975,1.4057
869,1.2619,1.3974,1.4056
870,1.2619,1.3974,1.4055
871,1.2619,1.3973,1.4054
872,1.2619,1.3972,1.4054
873,1.2619,1.3971,1.4053
874,1.2619,1.3971,1.4052
875,1.2619,1.397,1.4051
876,1.2619,1.3969,1.405
877,1.2619,1.3968,1.4049
878,1.2619,1.3968,1.4049
879,1.2619,1.3967,1.4048
880,1.2619,1.3966,1.4047
881,1.2619,1.3966,1.4046
882,1.2619,1.3965,1.4045
883,1.2619,1.3964,1.4044
884,1.2619,1.3963,1.4044
885,1.2619,1.3963,1.4043
886,1.2619,1.3962,1.4042
887,1.2619,1.3961,1.4041
888,1.2619,1.396,1.404
889,1.2619,1.396,1.404
890,1.2619,1.3959,1.4039
891,1.2619,1.3958,1.4038
892,1.2619,1.3958,1.4037
893,1.2619,1.3957,1.4036
894,1.2619,1.3956,1.4036
895,1.2619,1.3955,1.4035
896,1.2619,1.3955,1.4034
897,1.2619,1.3954,1.4033
898,1.2619,1.3953,1.4032
899,1.2619,1.3952,1.4031
900,1.2619,1.3952,1.4031
901,1.2619,1.3951,1.403
902,1.2619,1.395,1.4029
903,1.2619,1.395,1.4028
904,1.2619,1.3949,1.4027
905,1.2619,1.3948,1.4027
906,1.2619,1.3948,1.4026
907,1.2619,1.3947,1.4025
908,1.2619,1.3946,1.4024
909,1.2619,1.3945,1.4024
910,1.2619,1.3945,1.4023
911,1.2619,1.3944,1.4022
912,1.2619,1.3943,1.4021
913,1.2619,1.3943,1.402
914,1.2619,1.3942,1.402
915,1.2619,1.3941,1.4019
916,1.2619,1.3941,1.4018
917,1.2619,1.394,1.4017
918,1.2619,1.3939,1.4017
919,1.2619,1.3938,1.4016
920,1.2619,1.3938,1.4015
921,1.2619,1.3937,1.4014
922,1.2619,1.3936,1.4013
923,1.2619,1.3936,1.4013
924,1.2619,1.3935,1.4012
925,1.2619,1.3934,1.4011
926,1.2619,1.3934,1.401
927,1.2619,1.3933,1.401
928,1.2619,1.3932,1.4009
929,1.2619,1.3932,1.4008
930,1.2619,1.3931,1.4007
931,1.2619,1.393,1.4007
932,1.2619,1.393,1.4006
933,1.2619,1.3929,1.4005
934,1.2619,1.3928,1.4004
935,1.2619,1.3928,1.4004
936,1.2619,1.3927,1.4003
937,1.2619,1.3926,1.4002
938,1.2619,1.3926,1.4001
939,1.2619,1.3925,1.4
940,1.2619,1.3924,1.4
941,1.2619,1.3924,1.3999
942,1.2619,1.3923,1.3998
943,1.2619,1.3922,1.3998
944,1.2619,1.3922,1.3997
945,1.2619,1.3921,1.3996
946,1.2619,1.392,1.3995
947,1.2619,1.392,1.3995
948,1.2619,1.3919,1.3994
949,1.2619,1.3918,1.3993
950,1.2619,1.3918,1.3992
951,1.2619,1.3917,1.3992
952,1.2619,1.3916,1.3991
953,1.2619,1.3916,1.399
954,1.2619,1.3915,1.3989
955,1.2619,1.3914,1.3989
956,1.2619,1.3914,1.3988
957,1.2619,1.3913,1.3987
958,1.2619,1.3912,1.3986
959,1.2619,1.3912,1.3986
960,1.2619,1.3911,1.3985
961,1.2619,1.391,1.3984
962,1.2619,1.391,1.3984
963,1.2619,1.3909,1.3983
964,1.2619,1.3908,1.3982
965,1.2619,1.3908,1.3981
966,1.2619,1.3907,1.3981
967,1.2619,1.3907,1.398
968,1.2619,1.3906,1.3979
969,1.2619,1.3905,1.3979
970,1.2619,1.3905,1.3978
971,1.2619,1.3904,1.3977
972,1.2619,1.3903,1.3976
973,1.2619,1.3903,1.3976
974,1.2619,1.3902,1.3975
975,1.2619,1.3901,1.3974
976,1.2619,1.3901,1.3974
977,1.2619,1.39,1.3973
978,1.2619,1.39,1.3972
979,1.2619,1.3899,1.3971
980,1.2619,1.3898,1.3971
981,1.2619,1.3898,1.397
982,1.2619,1.3897,1.3969
983,1.2619,1.3896,1.3969
984,1.2619,1.3896,1.3968
985,1.2619,1.3895,1.3967
986,1.2619,1.3894,1.3967
987,1.2619,1.3894,1.3966
988,1.2619,1.3893,1.3965
989,1.2619,1.3893,1.3964
990,1.2619,1.3892,1.3964
991,1.2619,1.3891,1.3963
992,1.2619,1.3891,1.3962
993,1.2619,1.389,1.3962
994,1.2619,1.389,1.3961
995,1.2619,1.3889,1.396
996,1.2619,1.3888,1.396
997,1.2619,1.3888,1.3959
998,1.2619,1.3887,1.3958
999,1.2619,1.3886,1.3958
1000,1.2619,1.3886,1.3957
1001,1.2619,1.3885,1.3956
1002,1.2619,1.3885,1.3956
1003,1.2619,1.3884,1.3955
1004,1.2619,1.3883,1.3954
1005,1.2619,1.3883,1.3954
1006,1.2619,1.3882,1.3953
1007,1.2619,1.3882,1.3952
1008,1.2619,1.3881,1.3952
1009,1.2619,1.388,1.3951
1010,1.2619,1.388,1.395
1011,1.2619,1.3879,1.395
1012,1.2619,1.3879,1.3949
1013,1.2619,1.3878,1.3948
1014,1.2619,1.3877,1.3948
1015,1.2619,1.3877,1.3947
1016,1.2619,1.3876,1.3946
1017,1.2619,1.3876,1.3946
1018,1.2619,1.3875,1.3945
1019,1.2619,1.3874,1.3944
1020,1.2619,1.3874,1.3944
1021,1.2619,1.3873,1.3943
1022,1.2619,1.3873,1.3942
1023,1.2619,1.3872,1.3942
1024,1.2619,1.3871,1.3941
1025,1.2619,1.3871,1.394
1026,1.2619,1.387,1.394
1027,1.2619,1.387,1.3939
1028,1.2619,1.3869,1.3938
1029,1.2619,1.3869,1.3938
1030,1.2619,1.3868,1.3937
1031,1.2619,1.3867,1.3936
1032,1.2619,1.3867,1.3936
1033,1.2619,1.3866,1.3935
1034,1.2619,1.3866,1.3934
1035,1.2619,1.3865,1.3934
1036,1.2619,1.3864,1.3933
1037,1.2619,1.3864,1.3932
1038,1.2619,1.3863,1.3932
1039,1.2619,1.3863,1.3931
1040,1.2619,1.3862,1.3931
1041,1.2619,1.3862,1.393
1042,1.2619,1.3861,1.3929
1043,1.2619,1.386,1.3929
1044,1.2619,1.386,1.3928
1045,1.2619,1.3859,1.3927
1046,1.2619,1.3859,1.3927
1047,1.2619,1.3858,1.3926
1048,1.2619,1.3858,1.3925
1049,1.2619,1.3857,1.3925
1050,1.2619,1.3856,1.3924
1051,1.2619,1.3856,1.3924
1052,1.2619,1.3855,1.3923
1053,1.2619,1.3855,1.3922
1054,1.2619,1.3854,1.3922
1055,1.2619,1.3854,1.3921
1056,1.2619,1.3853,1.392
1057,1.2619,1.3852,1.392
1058,1.2619,1.3852,1.3919
1059,1.2619,1.3851,1.3918
1060,1.2619,1.3851,1.3918
1061,1.2619,1.385,1.3917
1062,1.2619,1.385,1.3917
1063,1.2619,1.3849,1.3916
1064,1.2619,1.3849,1.3915
1065,1.2619,1.3848,1.3915
1066,1.2619,1.3847,1.3914
1067,1.2619,1.3847,1.3914
1068,1.2619,1.3846,1.3913
1069,1.2619,1.3846,1.3912
1070,1.2619,1.3845,1.3912
1071,1.2619,1.3845,1.3911
1072,1.2619,1.3844,1.391
1073,1.2619,1.3844,1.391
1074,1.2619,1.3843,1.3909
1075,1.2619,1.3842,1.3909
1076,1.2619,1.3842,1.3908
1077,1.2619,1.3841,1.3907
1078,1.2619,1.3841,1.3907
1079,1.2619,1.384,1.3906
1080,1.2619,1.384,1.3906
1081,1.2619,1.3839,1.3905
1082,1.2619,1.3839,1.3904
1083,1.2619,1.3838,1.3904
1084,1.2619,1.3838,1.3903
1085,1.2619,1.3837,1.3903
1086,1.2619,1.3836,1.3902
1087,1.2619,1.3836,1.3901
1088,1.2619,1.3835,1.3901
1089,1.2619,1.3835,1.39
1090,1.2619,1.3834,1.39
1091,1.2619,1.3834,1.3899
1092,1.2619,1.3833,1.3898
1093,1.2619,1.3833,1.3898
1094,1.2619,1.3832,1.3897
1095,1.2619,1.3832,1.3897
1096,1.2619,1.3831,1.3896
1097,1.2619,1.3831,1.3895
1098,1.2619,1.383,1.3895
1099,1.2619,1.383,1.3894
1100,1.2619,1.3829,1.3894
1101,1.2619,1.3828,1.3893
1102,1.2619,1.3828,1.3892
1103,1.2619,1.3827,1.3892
1104,1.2619,1.3827,1.3891
1105,1.2619,1.3826,1.3891
1106,1.2619,1.3826,1.389
1107,1.2619,1.3825,1.389
1108,1.2619,1.3825,1.3889
1109,1.2619,1.3824,1.3888
1110,1.2619,1.3824,1.3888
1111,1.2619,1.3823,1.3887
1112,1.2619,1.3823,1.3887
1113,1.2619,1.3822,1.3886
1114,1.2619,1.3822,1.3885
1115,1.2619,1.3821,1.3885
1116,1.2619,1.3821,1.3884
1117,1.2619,1.382,1.3884
1118,1.2619,1.382,1.3883
1119,1.2619,1.3819,1.3883
1120,1.2619,1.3819,1.3882
1121,1.2619,1.3818,1.3881
1122,1.2619,1.3817,1.3881
1123,1.2619,1.3817,1.388
1124,1.2619,1.3816,1.388
1125,1.2619,1.3816,1.3879
1126,1.2619,1.3815,1.3879
1127,1.2619,1.3815,1.3878
1128,1.2619,1.3814,1.3877
1129,1.2619,1.3814,1.3877
1130,1.2619,1.3813,1.3876
1131,1.2619,1.3813,1.3876
1132,1.2619,1.3812,1.3875
1133,1.2619,1.3812,1.3875
1134,1.2619,1.3811,1.3874
1135,1.2619,1.3811,1.3874
1136,1.2619,1.381,1.3873
1137,1.2619,1.381,1.3872
1138,1.2619,1.3809,1.3872
1139,1.2619,1.3809,1.3871
1140,1.2619,1.3808,1.3871
1141,1.2619,1.3808,1.387
1142,1.2619,1.3807,1.387
1143,1.2619,1.3807,1.3869
1144,1.2619,1.3806,1.3868
1145,1.2619,1.3806,1.3868
1146,1.2619,1.3805,1.3867
1147,1.2619,1.3805,1.3867
1148,1.2619,1.3804,1.3866
1149,1.2619,1.3804,1.3866
1150,1.2619,1.3803,1.3865
1151,1.2619,1.3803,1.3865
1152,1.2619,1.3802,1.3864
1153,1.2619,1.3802,1.3864
1154,1.2619,1.3801,1.3863
1155,1.2619,1.3801,1.3862
1156,1.2619,1.38,1.3862
1157,1.2619,1.38,1.3861
1158,1.2619,1.3799,1.3861
1159,1.2619,1.3799,1.386
1160,1.2619,1.3798,1.386
1161,1.2619,1.3798,1.3859
1162,1.2619,1.3797,1.3859
1163,1.2619,1.3797,1.3858
1164,1.2619,1.3796,1.3858
1165,1.2619,1.3796,1.3857
1166,1.2619,1.3795,1.3856
1167,1.2619,1.3795,1.3856
1168,1.2619,1.3794,1.3855
1169,1.2619,1.3794,1.3855
1170,1.2619,1.3794,1.3854
1171,1.2619,1.3793,1.3854
1172,1.2619,1.3793,1.3853
1173,1.2619,1.3792,1.3853
1174,1.2619,1.3792,1.3852
1175,1.2619,1.3791,1.3852
1176,1.2619,1.3791,1.3851
1177,1.2619,1.379,1.3851
1178,1.2619,1.379,1.385
1179,1.2619,1.3789,1.385
1180,1.2619,1.3789,1.3849
1181,1.2619,1.3788,1.3848
1182,1.2619,1.3788,1.3848
1183,1.2619,1.3787,1.3847
1184,1.2619,1.3787,1.3847
1185,1.2619,1.3786,1.3846
1186,1.2619,1.3786,1.3846
1187,1.2619,1.3785,1.3845
1188,1.2619,1.3785,1.3845
1189,1.2619,1.3784,1.3844
1190,1.2619,1.3784,1.3844
1191,1.2619,1.3783,1.3843
1192,1.2619,1.3783,1.3843
1193,1.2619,1.3783,1.3842
1194,1.2619,1.3782,1.3842
1195,1.2619,1.3782,1.3841
1196,1.2619,1.3781,1.3841
1197,1.2619,1.3781,1.384
1198,1.2619,1.378,1.384
1199,1.2619,1.378,1.3839
1200,1.2619,1.3779,1.3839
1201,1.2619,1.3779,1.3838
1202,1.2619,1.3778,1.3838
1203,1.2619,1.3778,1.3837
1204,1.2619,1.3777,1.3836
1205,1.2619,1.3777,1.3836
1206,1.2619,1.3776,1.3835
1207,1.2619,1.3776,1.3835
1208,1.2619,1.3776,1.3834
1209,1.2619,1.3775,1.3834
1210,1.2619,1.3775,1.3833
1211,1.2619,1.3774,1.3833
1212,1.2619,1.3774,1.3832
1213,1.2619,1.3773,1.3832
1214,1.2619,1.3773,1.3831
1215,1.2619,1.3772,1.3831
1216,1.2619,1.3772,1.383
1217,1.2619,1.3771,1.383
1218,1.2619,1.3771,1.3829
1219,1.2619,1.377,1.3829
1220,1.2619,1.377,1.3828
1221,1.2619,1.377,1.3828
1222,1.2619,1.3769,1.3827
1223,1.2619,1.3769,1.3827
1224,1.2619,1.3768,1.3826
1225,1.2619,1.3768,1.3826
1226,1.2619,1.3767,1.3825
1227,1.2619,1.3767,1.3825
1228,1.2619,1.3766,1.3824
1229,1.2619,1.3766,1.3824
1230,1.2619,1.3765,1.3823
1231,1.2619,1.3765,1.3823
1232,1.2619,1.3765,1.3822
1233,1.2619,1.3764,1.3822
1234,1.2619,1.3764,1.3821
1235,1.2619,1.3763,1.3821
1236,1.2619,1.3763,1.382
1237,1.2619,1.3762,1.382
1238,1.2619,1.3762,1.3819
1239,1.2619,1.3761,1.3819
1240,1.2619,1.3761,1.3818
1241,1.2619,1.3761,1.3818
1242,1.2619,1.376,1.3817
1243,1.2619,1.376,1.3817
1244,1.2619,1.3759,1.3816
1245,1.2619,1.3759,1.3816
1246,1.2619,1.3758,1.3815
1247,1.2619,1.3758,1.3815
1248,1.2619,1.3757,1.3814
1249,1.2619,1.3757,1.3814
1250,1.2619,1.3757,1.3814
1251,1.2619,1.3756,1.3813
1252,1.2619,1.3756,1.3813
1253,1.2619,1.3755,1.3812
1254,1.2619,1.3755,1.3812
1255,1.2619,1.3754,1.3811
1256,1.2619,1.3754,1.3811
1257,1.2619,1.3754,1.381
1258,1.2619,1.3753,1.381
1259,1.2619,1.3753,1.3809
1260,1.2619,1.3752,1.3809
1261,1.2619,1.3752,1.3808
1262,1.2619,1.3751,1.3808
1263,1.2619,1.3751,1.3807
1264,1.2619,1.375,1.3807
1265,1.2619,1.375,1.3806
1266,1.2619,1.375,1.3806
1267,1.2619,1.3749,1.3805
1268,1.2619,1.3749,1.3805
1269,1.2619,1.3748,1.3804
1270,1.2619,1.3748,1.3804
1271,1.2619,1.3747,1.3803
1272,1.2619,1.3747,1.3803
1273,1.2619,1.3747,1.3803
1274,1.2619,1.3746,1.3802
1275,1.2619,1.3746,1.3802
1276,1.2619,1.3745,1.3801
1277,1.2619,1.3745,1.3801
1278,1.2619,1.3744,1.38
1279,1.2619,1.3744,1.38
1280,1.2619,1.3744,1.3799
1281,1.2619,1.3743,1.3799
1282,1.2619,1.3743,1.3798
1283,1.2619,1.3742,1.3798
1284,1.2619,1.3742,1.3797
1285,1.2619,1.3742,1.3797
1286,1.2619,1.3741,1.3796
1287,1.2619,1.3741,1.3796
1288,1.2619,1.374,1.3796
1289,1.2619,1.374,1.3795
1290,1.2619,1.3739,1.3795
1291,1.2619,1.3739,1.3794
1292,1.2619,1.3739,1.3794
1293,1.2619,1.3738,1.3793
1294,1.2619,1.3738,1.3793
1295,1.2619,1.3737,1.3792
1296,1.2619,1.3737,1.3792
1297,1.2619,1.3736,1.3791
1298,1.2619,1.3736,1.3791
1299,1.2619,1.3736,1.379
1300,1.2619,1.3735,1.379
1301,1.2619,1.3735,1.379
1302,1.2619,1.3734,1.3789
1303,1.2619,1.3734,1.3789
1304,1.2619,1.3734,1.3788
1305,1.2619,1.3733,1.3788
1306,1.2619,1.3733,1.3787
1307,1.2619,1.3732,1.3787
1308,1.2619,1.3732,1.3786
1309,1.2619,1.3732,1.3786
1310,1.2619,1.3731,1.3785
1311,1.2619,1.3731,1.3785
1312,1.2619,1.373,1.3785
1313,1.2619,1.373,1.3784
1314,1.2619,1.3729,1.3784
1315,1.2619,1.3729,1.3783
1316,1.2619,1.3729,1.3783
1317,1.2619,1.3728,1.3782
1318,1.2619,1.3728,1.3782
1319,1.2619,1.3727,1.3781
1320,1.2619,1.3727,1.3781
1321,1.2619,1.3727,1.3781
1322,1.2619,1.3726,1.378
1323,1.2619,1.3726,1.378
1324,1.2619,1.3725,1.3779
1325,1.2619,1.3725,1.3779
1326,1.2619,1.3725,1.3778
1327,1.2619,1.3724,1.3778
1328,1.2619,1.3724,1.3777
1329,1.2619,1.3723,1.3777
1330,1.2619,1.3723,1.3777
1331,1.2619,1.3723,1.3776
1332,1.2619,1.3722,1.3776
1333,1.2619,1.3722,1.3775
1334,1.2619,1.3721,1.3775
1335,1.2619,1.3721,1.3774
1336,1.2619,1.3721,1.3774
1337,1.2619,1.372,1.3773
1338,1.2619,1.372,1.3773
1339,1.2619,1.3719,1.3773
1340,1.2619,1.3719,1.3772
1341,1.2619,1.3719,1.3772
1342,1.2619,1.3718,1.3771
1343,1.2619,1.3718,1.3771
1344,1.2619,1.3717,1.377
1345,1.2619,1.3717,1.377
1346,1.2619,1.3717,1.377
1347,1.2619,1.3716,1.3769
1348,1.2619,1.3716,1.3769
1349,1.2619,1.3715,1.3768
1350,1.2619,1.3715,1.3768
1351,1.2619,1.3715,1.3767
1352,1.2619,1.3714,1.3767
1353,1.2619,1.3714,1.3767
1354,1.2619,1.3713,1.3766
1355,1.2619,1.3713,1.3766
1356,1.2619,1.3713,1.3765
1357,1.2619,1.3712,1.3765
1358,1.2619,1.3712,1.3764
1359,1.2619,1.3712,1.3764
1360,1.2619,1.3711,1.3764
1361,1.2619,1.3711,1.3763
1362,1.2619,1.371,1.3763
1363,1.2619,1.371,1.3762
1364,1.2619,1.371,1.3762
1365,1.2619,1.3709,1.3761
1366,1.2619,1.3709,1.3761
1367,1.2619,1.3708,1.3761
1368,1.2619,1.3708,1.376
1369,1.2619,1.3708,1.376
1370,1.2619,1.3707,1.3759
1371,1.2619,1.3707,1.3759
1372,1.2619,1.3707,1.3758
1373,1.2619,1.3706,1.3758
1374,1.2619,1.3706,1.3758
1375,1.2619,1.3705,1.3757
1376,1.2619,1.3705,1.3757
1377,1.2619,1.3705,1.3756
1378,1.2619,1.3704,1.3756
1379,1.2619,1.3704,1.3755
1380,1.2619,1.3703,1.3755
1381,1.2619,1.3703,1.3755
1382,1.2619,1.3703,1.3754
1383,1.2619,1.3702,1.3754
1384,1.2619,1.3702,1.3753
1385,1.2619,1.3702,1.3753
1386,1.2619,1.3701,1.3753
1387,1.2619,1.3701,1.3752
1388,1.2619,1.37,1.3752
1389,1.2619,1.37,1.3751
1390,1.2619,1.37,1.3751
1391,1.2619,1.3699,1.3751
1392,1.2619,1.3699,1.375
1393,1.2619,1.3699,1.375
1394,1.2619,1.3698,1.3749
1395,1.2619,1.3698,1.3749
1396,1.2619,1.3697,1.3748
1397,1.2619,1.3697,1.3748
1398,1.2619,1.3697,1.3748
1399,1.2619,1.3696,1.3747
1400,1.2619,1.3696,1.3747
1401,1.2619,1.3696,1.3746
1402,1.2619,1.3695,1.3746
1403,1.2619,1.3695,1.3746
1404,1.2619,1.3694,1.3745
1405,1.2619,1.3694,1.3745
1406,1.2619,1.3694,1.3744
1407,1.2619,1.3693,1.3744
1408,1.2619,1.3693,1.3744
1409,1.2619,1.3693,1.3743
1410,1.2619,1.3692,1.3743
1411,1.2619,1.3692,1.3742
1412,1.2619,1.3692,1.3742
1413,1.2619,1.3691,1.3742
1414,1.2619,1.3691,1.3741
1415,1.2619,1.369,1.3741
1416,1.2619,1.369,1.374
1417,1.2619,1.369,1.374
1418,1.2619,1.3689,1.374
1419,1.2619,1.3689,1.3739
1420,1.2619,1.3689,1.3739
1421,1.2619,1.3688,1.3738
1422,1.2619,1.3688,1.3738
1423,1.2619,1.3687,1.3738
1424,1.2619,1.3687,1.3737
1425,1.2619,1.3687,1.3737
1426,1.2619,1.3686,1.3736
1427,1.2619,1.3686,1.3736
1428,1.2619,1.3686,1.3736
1429,1.2619,1.3685,1.3735
1430,1.2619,1.3685,1.3735
1431,1.2619,1.3685,1.3734
1432,1.2619,1.3684,1.3734
1433,1.2619,1.3684,1.3734
1434,1.2619,1.3684,1.3733
1435,1.2619,1.3683,1.3733
1436,1.2619,1.3683,1.3732
1437,1.2619,1.3682,1.3732
1438,1.2619,1.3682,1.3732
1439,1.2619,1.3682,1.3731
1440,1.2619,1.3681,1.3731
1441,1.2619,1.3681,1.373
1442,1.2619,1.3681,1.373
1443,1.2619,1.368,1.373
1444,1.2619,1.368,1.3729
1445,1.2619,1.368,1.3729
1446,1.2619,1.3679,1.3729
1447,1.2619,1.3679,1.3728
1448,1.2619,1.3679,1.3728
1449,1.2619,1.3678,1.3727
1450,1.2619,1.3678,1.3727
1451,1.2619,1.3677,1.3727
1452,1.2619,1.3677,1.3726
1453,1.2619,1.3677,1.3726
1454,1.2619,1.3676,1.3725
1455,1.2619,1.3676,1.3725
1456,1.2619,1.3676,1.3725
1457,1.2619,1.3675,1.3724
1458,1.2619,1.3675,1.3724
1459,1.2619,1.3675,1.3723
1460,1.2619,1.3674,1.3723
1461,1.2619,1.3674,1.3723
1462,1.2619,1.3674,1.3722
1463,1.2619,1.3673,1.3722
1464,1.2619,1.3673,1.3722
1465,1.2619,1.3673,1.3721
1466,1.2619,1.3672,1.3721
1467,1.2619,1.3672,1.372
1468,1.2619,1.3672,1.372
1469,1.2619,1.3671,1.372
1470,1.2619,1.3671,1.3719
1471,1.2619,1.367,1.3719
1472,1.2619,1.367,1.3719
1473,1.2619,1.367,1.3718
1474,1.2619,1.3669,1.3718
1475,1.2619,1.3669,1.3717
1476,1.2619,1.3669,1.3717
1477,1.2619,1.3668,1.3717
1478,1.2619,1.3668,1.3716
1479,1.2619,1.3668,1.3716
1480,1.2619,1.3667,1.3716
1481,1.2619,1.3667,1.3715
1482,1.2619,1.3667,1.3715
1483,1.2619,1.3666,1.3714
1484,1.2619,1.3666,1.3714
1485,1.2619,1.3666,1.3714
1486,1.2619,1.3665,1.3713
1487,1.2619,1.3665,1.3713
1488,1.2619,1.3665,1.3713
1489,1.2619,1.3664,1.3712
1490,1.2619,1.3664,1.3712
1491,1.2619,1.3664,1.3711
1492,1.2619,1.3663,1.3711
1493,1.2619,1.3663,1.3711
1494,1.2619,1.3663,1.371
1495,1.2619,1.3662,1.371
1496,1.2619,1.3662,1.371
1497,1.2619,1.3662,1.3709
1498,1.2619,1.3661,1.3709
1499,1.2619,1.3661,1.3708
1500,1.2619,1.3661,1.3708
1501,1.2619,1.366,1.3708
1502,1.2619,1.366,1.3707
1503,1.2619,1.366,1.3707
1504,1.2619,1.3659,1.3707
1505,1.2619,1.3659,1.3706
1506,1.2619,1.3659,1.3706
1507,1.2619,1.3658,1.3706
1508,1.2619,1.3658,1.3705
1509,1.2619,1.3658,1.3705
1510,1.2619,1.3657,1.3704
1511,1.2619,1.3657,1.3704
1512,1.2619,1.3657,1.3704
1513,1.2619,1.3656,1.3703
1514,1.2619,1.3656,1.3703
1515,1.2619,1.3656,1.3703
1516,1.2619,1.3655,1.3702
1517,1.2619,1.3655,1.3702
1518,1.2619,1.3655,1.3702
1519,1.2619,1.3654,1.3701
1520,1.2619,1.3654,1.3701
1521,1.2619,1.3654,1.37
1522,1.2619,1.3653,1.37
1523,1.2619,1.3653,1.37
1524,1.2619,1.3653,1.3699
1525,1.2619,1.3652,1.3699
1526,1.2619,1.3652,1.3699
1527,1.2619,1.3652,1.3698
1528,1.2619,1.3651,1.3698
1529,1.2619,1.3651,1.3698
1530,1.2619,1.3651,1.3697
1531,1.2619,1.365,1.3697
1532,1.2619,1.365,1.3697
1533,1.2619,1.365,1.3696
1534,1.2619,1.3649,1.3696
1535,1.2619,1.3649,1.3695
1536,1.2619,1.3649,1.3695
1537,1.2619,1.3648,1.3695
1538,1.2619,1.3648,1.3694
1539,1.2619,1.3648,1.3694
1540,1.2619,1.3647,1.3694
1541,1.2619,1.3647,1.3693
1542,1.2619,1.3647,1.3693
1543,1.2619,1.3646,1.3693
1544,1.2619,1.3646,1.3692
1545,1.2619,1.3646,1.3692
1546,1.2619,1.3645,1.3692
1547,1.2619,1.3645,1.3691
1548,1.2619,1.3645,1.3691
1549,1.2619,1.3645,1.3691
1550,1.2619,1.3644,1.369
1551,1.2619,1.3644,1.369
1552,1.2619,1.3644,1.3689
1553,1.2619,1.3643,1.3689
1554,1.2619,1.3643,1.3689
1555,1.2619,1.3643,1.3688
1556,1.2619,1.3642,1.3688
1557,1.2619,1.3642,1.3688
1558,1.2619,1.3642,1.3687
1559,1.2619,1.3641,1.3687
1560,1.2619,1.3641,1.3687
1561,1.2619,1.3641,1.3686
1562,1.2619,1.364,1.3686
1563,1.2619,1.364,1.3686
1564,1.2619,1.364,1.3685
1565,1.2619,1.3639,1.3685
1566,1.2619,1.3639,1.3685
1567,1.2619,1.3639,1.3684
1568,1.2619,1.3638,1.3684
1569,1.2619,1.3638,1.3684
1570,1.2619,1.3638,1.3683
1571,1.2619,1.3638,1.3683
1572,1.2619,1.3637,1.3683
1573,1.2619,1.3637,1.3682
1574,1.2619,1.3637,1.3682
1575,1.2619,1.3636,1.3682
1576,1.2619,1.3636,1.3681
1577,1.2619,1.3636,1.3681
1578,1.2619,1.3635,1.3681
1579,1.2619,1.3635,1.368
1580,1.2619,1.3635,1.368
1581,1.2619,1.3634,1.3679
1582,1.2619,1.3634,1.3679
1583,1.2619,1.3634,1.3679
1584,1.2619,1.3633,1.3678
1585,1.2619,1.3633,1.3678
1586,1.2619,1.3633,1.3678
1587,1.2619,1.3633,1.3677
1588,1.2619,1.3632,1.3677
1589,1.2619,1.3632,1.3677
1590,1.2619,1.3632,1.3676
1591,1.2619,1.3631,1.3676
1592,1.2619,1.3631,1.3676
1593,1.2619,1.3631,1.3675
1594,1.2619,1.363,1.3675
1595,1.2619,1.363,1.3675
1596,1.2619,1.363,1.3674
1597,1.2619,1.3629,1.3674
1598,1.2619,1.3629,1.3674
1599,1.2619,1.3629,1.3673
1600,1.2619,1.3629,1.3673
1601,1.2619,1.3628,1.3673
1602,1.2619,1.3628,1.3672
1603,1.2619,1.3628,1.3672
1604,1.2619,1.3627,1.3672
1605,1.2619,1.3627,1.3671
1606,1.2619,1.3627,1.3671
1607,1.2619,1.3626,1.3671
1608,1.2619,1.3626,1.367
1609,1.2619,1.3626,1.367
1610,1.2619,1.3626,1.367
1611,1.2619,1.3625,1.3669
1612,1.2619,1.3625,1.3669
1613,1.2619,1.3625,1.3669
1614,1.2619,1.3624,1.3668
1615,1.2619,1.3624,1.3668
1616,1.2619,1.3624,1.3668
1617,1.2619,1.3623,1.3667
1618,1.2619,1.3623,1.3667
1619,1.2619,1.3623,1.3667
1620,1.2619,1.3622,1.3666
1621,1.2619,1.3622,1.3666
1622,1.2619,1.3622,1.3666
1623,1.2619,1.3622,1.3666
1624,1.2619,1.3621,1.3665
1625,1.2619,1.3621,1.3665
1626,1.2619,1.3621,1.3665
1627,1.2619,1.362,1.3664
1628,1.2619,1.362,1.3664
1629,1.2619,1.362,1.3664
1630,1.2619,1.362,1.3663
1631,1.2619,1.3619,1.3663
1632,1.2619,1.3619,1.3663
1633,1.2619,1.3619,1.3662
1634,1.2619,1.3618,1.3662
1635,1.2619,1.3618,1.3662
1636,1.2619,1.3618,1.3661
1637,1.2619,1.3617,1.3661
1638,1.2619,1.3617,1.3661
1639,1.2619,1.3617,1.366
1640,1.2619,1.3617,1.366
1641,1.2619,1.3616,1.366
1642,1.2619,1.3616,1.3659
1643,1.2619,1.3616,1.3659
1644,1.2619,1.3615,1.3659
1645,1.2619,1.3615,1.3658
1646,1.2619,1.3615,1.3658
1647,1.2619,1.3614,1.3658
1648,1.2619,1.3614,1.3657
1649,1.2619,1.3614,1.3657
1650,1.2619,1.3614,1.3657
1651,1.2619,1.3613,1.3657
1652,1.2619,1.3613,1.3656
1653,1.2619,1.3613,1.3656
1654,1.2619,1.3612,1.3656
1655,1.2619,1.3612,1.3655
1656,1.2619,1.3612,1.3655
1657,1.2619,1.3612,1.3655
1658,1.2619,1.3611,1.3654
1659,1.2619,1.3611,1.3654
1660,1.2619,1.3611,1.3654
1661,1.2619,1.361,1.3653
1662,1.2619,1.361,1.3653
1663,1.2619,1.361,1.3653
1664,1.2619,1.361,1.3652
1665,1.2619,1.3609,1.3652
1666,1.2619,1.3609,1.3652
1667,1.2619,1.3609,1.3651
1668,1.2619,1.3608,1.3651
1669,1.2619,1.3608,1.3651
1670,1.2619,1.3608,1.3651
1671,1.2619,1.3608,1.365
1672,1.2619,1.3607,1.365
1673,1.2619,1.3607,1.365
1674,1.2619,1.3607,1.3649
1675,1.2619,1.3606,1.3649
1676,1.2619,1.3606,1.3649
1677,1.2619,1.3606,1.3648
1678,1.2619,1.3606,1.3648
1679,1.2619,1.3605,1.3648
1680,1.2619,1.3605,1.3647
1681,1.2619,1.3605,1.3647
1682,1.2619,1.3604,1.3647
1683,1.2619,1.3604,1.3646
1684,1.2619,1.3604,1.3646
1685,1.2619,1.3604,1.3646
1686,1.2619,1.3603,1.3646
1687,1.2619,1.3603,1.3645
1688,1.2619,1.3603,1.3645
1689,1.2619,1.3602,1.3645
1690,1.2619,1.3602,1.3644
1691,1.2619,1.3602,1.3644
1692,1.2619,1.3602,1.3644
1693,1.2619,1.3601,1.3643
1694,1.2619,1.3601,1.3643
1695,1.2619,1.3601,1.3643
1696,1.2619,1.36,1.3642
1697,1.2619,1.36,1.3642
1698,1.2619,1.36,1.3642
1699,1.2619,1.36,1.3642
1700,1.2619,1.3599,1.3641
1701,1.2619,1.3599,1.3641
1702,1.2619,1.3599,1.3641
1703,1.2619,1.3598,1.364
1704,1.2619,1.3598,1.364
1705,1.2619,1.3598,1.364
1706,1.2619,1.3598,1.3639
1707,1.2619,1.3597,1.3639
1708,1.2619,1.3597,1.3639
1709,1.2619,1.3597,1.3639
1710,1.2619,1.3597,1.3638
1711,1.2619,1.3596,1.3638
1712,1.2619,1.3596,1.3638
1713,1.2619,1.3596,1.3637
1714,1.2619,1.3595,1.3637
1715,1.2619,1.3595,1.3637
1716,1.2619,1.3595,1.3636
1717,1.2619,1.3595,1.3636
1718,1.2619,1.3594,1.3636
1719,1.2619,1.3594,1.3636
1720,1.2619,1.3594,1.3635
1721,1.2619,1.3594,1.3635
1722,1.2619,1.3593,1.3635
1723,1.2619,1.3593,1.3634
1724,1.2619,1.3593,1.3634
1725,1.2619,1.3592,1.3634
1726,1.2619,1.3592,1.3633
1727,1.2619,1.3592,1.3633
1728,1.2619,1.3592,1.3633
1729,1.2619,1.3591,1.3633
1730,1.2619,1.3591,1.3632
1731,1.2619,1.3591,1.3632
1732,1.2619,1.3591,1.3632
1733,1.2619,1.359,1.3631
1734,1.2619,1.359,1.3631
1735,1.2619,1.359,1.3631
1736,1.2619,1.3589,1.363
1737,1.2619,1.3589,1.363
1738,1.2619,1.3589,1.363
1739,1.2619,1.3589,1.363
1740,1.2619,1.3588,1.3629
1741,1.2619,1.3588,1.3629
1742,1.2619,1.3588,1.3629
1743,1.2619,1.3588,1.3628
1744,1.2619,1.3587,1.3628
1745,1.2619,1.3587,1.3628
1746,1.2619,1.3587,1.3628
1747,1.2619,1.3586,1.3627
1748,1.2619,1.3586,1.3627
1749,1.2619,1.3586,1.3627
1750,1.2619,1.3586,1.3626
1751,1.2619,1.3585,1.3626
1752,1.2619,1.3585,1.3626
1753,1.2619,1.3585,1.3626
1754,1.2619,1.3585,1.3625
1755,1.2619,1.3584,1.3625
1756,1.2619,1.3584,1.3625
1757,1.2619,1.3584,1.3624
1758,1.2619,1.3584,1.3624
1759,1.2619,1.3583,1.3624
1760,1.2619,1.3583,1.3624
1761,1.2619,1.3583,1.3623
1762,1.2619,1.3582,1.3623
1763,1.2619,1.3582,1.3623
1764,1.2619,1.3582,1.3622
1765,1.2619,1.3582,1.3622
1766,1.2619,1.3581,1.3622
1767,1.2619,1.3581,1.3621
1768,1.2619,1.3581,1.3621
1769,1.2619,1.3581,1.3621
1770,1.2619,1.358,1.3621
1771,1.2619,1.358,1.362
1772,1.2619,1.358,1.362
1773,1.2619,1.358,1.362
1774,1.2619,1.3579,1.3619
1775,1.2619,1.3579,1.3619
1776,1.2619,1.3579,1.3619
1777,1.2619,1.3578,1.3619
1778,1.2619,1.3578,1.3618
1779,1.2619,1.3578,1.3618
1780,1.2619,1.3578,1.3618
1781,1.2619,1.3577,1.3618
1782,1.2619,1.3577,1.3617
1783,1.2619,1.3577,1.3617
1784,1.2619,1.3577,1.3617
1785,1.2619,1.3576,1.3616
1786,1.2619,1.3576,1.3616
1787,1.2619,1.3576,1.3616
1788,1.2619,1.3576,1.3616
1789,1.2619,1.3575,1.3615
1790,1.2619,1.3575,1.3615
1791,1.2619,1.3575,1.3615
1792,1.2619,1.3575,1.3614
1793,1.2619,1.3574,1.3614
1794,1.2619,1.3574,1.3614
1795,1.2619,1.3574,1.3614
1796,1.2619,1.3574,1.3613
1797,1.2619,1.3573,1.3613
1798,1.2619,1.3573,1.3613
1799,1.2619,1.3573,1.3612
1800,1.2619,1.3573,1.3612
1801,1.2619,1.3572,1.3612
1802,1.2619,1.3572,1.3612
1803,1.2619,1.3572,1.3611
1804,1.2619,1.3572,1.3611
1805,1.2619,1.3571,1.3611
1806,1.2619,1.3571,1.361
1807,1.2619,1.3571,1.361
1808,1.2619,1.357,1.361
1809,1.2619,1.357,1.361
1810,1.2619,1.357,1.3609
1811,1.2619,1.357,1.3609
1812,1.2619,1.3569,1.3609
1813,1.2619,1.3569,1.3609
1814,1.2619,1.3569,1.3608
1815,1.2619,1.3569,1.3608
1816,1.2619,1.3568,1.3608
1817,1.2619,1.3568,1.3607
1818,1.2619,1.3568,1.3607
1819,1.2619,1.3568,1.3607
1820,1.2619,1.3567,1.3607
1821,1.2619,1.3567,1.3606
1822,1.2619,1.3567,1.3606
1823,1.2619,1.3567,1.3606
1824,1.2619,1.3566,1.3606
1825,1.2619,1.3566,1.3605
1826,1.2619,1.3566,1.3605
1827,1.2619,1.3566,1.3605
1828,1.2619,1.3565,1.3604
1829,1.2619,1.3565,1.3604
1830,1.2619,1.3565,1.3604
1831,1.2619,1.3565,1.3604
1832,1.2619,1.3564,1.3603
1833,1.2619,1.3564,1.3603
1834,1.2619,1.3564,1.3603
1835,1.2619,1.3564,1.3603
1836,1.2619,1.3563,1.3602
1837,1.2619,1.3563,1.3602
1838,1.2619,1.3563,1.3602
1839,1.2619,1.3563,1.3601
1840,1.2619,1.3562,1.3601
1841,1.2619,1.3562,1.3601
1842,1.2619,1.3562,1.3601
1843,1.2619,1.3562,1.36
1844,1.2619,1.3561,1.36
1845,1.2619,1.3561,1.36
1846,1.2619,1.3561,1.36
1847,1.2619,1.3561,1.3599
1848,1.2619,1.356,1.3599
1849,1.2619,1.356,1.3599
1850,1.2619,1.356,1.3599
1851,1.2619,1.356,1.3598
1852,1.2619,1.3559,1.3598
1853,1.2619,1.3559,1.3598
1854,1.2619,1.3559,1.3597
1855,1.2619,1.3559,1.3597
1856,1.2619,1.3558,1.3597
1857,1.2619,1.3558,1.3597
1858,1.2619,1.3558,1.3596
1859,1.2619,1.3558,1.3596
1860,1.2619,1.3557,1.3596
1861,1.2619,1.3557,1.3596
1862,1.2619,1.3557,1.3595
1863,1.2619,1.3557,1.3595
1864,1.2619,1.3557,1.3595
1865,1.2619,1.3556,1.3595
1866,1.2619,1.3556,1.3594
1867,1.2619,1.3556,1.3594
1868,1.2619,1.3556,1.3594
1869,1.2619,1.3555,1.3593
1870,1.2619,1.3555,1.3593
1871,1.2619,1.3555,1.3593
1872,1.2619,1.3555,1.3593
1873,1.2619,1.3554,1.3592
1874,1.2619,1.3554,1.3592
1875,1.2619,1.3554,1.3592
1876,1.2619,1.3554,1.3592
1877,1.2619,1.3553,1.3591
1878,1.2619,1.3553,1.3591
1879,1.2619,1.3553,1.3591
1880,1.2619,1.3553,1.3591
1881,1.2619,1.3552,1.359
1882,1.2619,1.3552,1.359
1883,1.2619,1.3552,1.359
1884,1.2619,1.3552,1.359
1885,1.2619,1.3551,1.3589
1886,1.2619,1.3551,1.3589
1887,1.2619,1.3551,1.3589
1888,1.2619,1.3551,1.3588
1889,1.2619,1.355,1.3588
1890,1.2619,1.355,1.3588
1891,1.2619,1.355,1.3588
1892,1.2619,1.355,1.3587
1893,1.2619,1.355,1.3587
1894,1.2619,1.3549,1.3587
1895,1.2619,1.3549,1.3587
1896,1.2619,1.3549,1.3586
1897,1.2619,1.3549,1.3586
1898,1.2619,1.3548,1.3586
1899,1.2619,1.3548,1.3586
1900,1.2619,1.3548,1.3585
1901,1.2619,1.3548,1.3585
1902,1.2619,1.3547,1.3585
1903,1.2619,1.3547,1.3585
1904,1.2619,1.3547,1.3584
1905,1.2619,1.3547,1.3584
1906,1.2619,1.3546,1.3584
1907,1.2619,1.3546,1.3584
1908,1.2619,1.3546,1.3583
1909,1.2619,1.3546,1.3583
1910,1.2619,1.3545,1.3583
1911,1.2619,1.3545,1.3583
1912,1.2619,1.3545,1.3582
1913,1.2619,1.3545,1.3582
1914,1.2619,1.3545,1.3582
1915,1.2619,1.3544,1.3582
1916,1.2619,1.3544,1.3581
1917,1.2619,1.3544,1.3581
1918,1.2619,1.3544,1.3581
1919,1.2619,1.3543,1.3581
1920,1.2619,1.3543,1.358
1921,1.2619,1.3543,1.358
1922,1.2619,1.3543,1.358
1923,1.2619,1.3542,1.358
1924,1.2619,1.3542,1.3579
1925,1.2619,1.3542,1.3579
1926,1.2619,1.3542,1.3579
1927,1.2619,1.3542,1.3579
1928,1.2619,1.3541,1.3578
1929,1.2619,1.3541,1.3578
1930,1.2619,1.3541,1.3578
1931,1.2619,1.3541,1.3578
1932,1.2619,1.354,1.3577
1933,1.2619,1.354,1.3577
1934,1.2619,1.354,1.3577
1935,1.2619,1.354,1.3577
1936,1.2619,1.3539,1.3576
1937,1.2619,1.3539,1.3576
1938,1.2619,1.3539,1.3576
1939,1.2619,1.3539,1.3576
1940,1.2619,1.3538,1.3575
1941,1.2619,1.3538,1.3575
1942,1.2619,1.3538,1.3575
1943,1.2619,1.3538,1.3575
1944,1.2619,1.3538,1.3574
1945,1.2619,1.3537,1.3574
1946,1.2619,1.3537,1.3574
1947,1.2619,1.3537,1.3574
1948,1.2619,1.3537,1.3573
1949,1.2619,1.3536,1.3573
1950,1.2619,1.3536,1.3573
1951,1.2619,1.3536,1.3573
1952,1.2619,1.3536,1.3572
1953,1.2619,1.3536,1.3572
1954,1.2619,1.3535,1.3572
1955,1.2619,1.3535,1.3572
1956,1.2619,1.3535,1.3571
1957,1.2619,1.3535,1.3571
1958,1.2619,1.3534,1.3571
1959,1.2619,1.3534,1.3571
1960,1.2619,1.3534,1.357
1961,1.2619,1.3534,1.357
1962,1.2619,1.3533,1.357
1963,1.2619,1.3533,1.357
1964,1.2619,1.3533,1.3569
1965,1.2619,1.3533,1.3569
1966,1.2619,1.3533,1.3569
1967,1.2619,1.3532,1.3569
1968,1.2619,1.3532,1.3568
1969,1.2619,1.3532,1.3568
1970,1.2619,1.3532,1.3568
1971,1.2619,1.3531,1.3568
1972,1.2619,1.3531,1.3567
1973,1.2619,1.3531,1.3567
1974,1.2619,1.3531,1.3567
1975,1.2619,1.3531,1.3567
1976,1.2619,1.353,1.3566
1977,1.2619,1.353,1.3566
1978,1.2619,1.353,1.3566
1979,1.2619,1.353,1.3566
1980,1.2619,1.3529,1.3565
1981,1.2619,1.3529,1.3565
1982,1.2619,1.3529,1.3565
1983,1.2619,1.3529,1.3565
1984,1.2619,1.3529,1.3565
1985,1.2619,1.3528,1.3564
1986,1.2619,1.3528,1.3564
1987,1.2619,1.3528,1.3564
1988,1.2619,1.3528,1.3564
1989,1.2619,1.3527,1.3563
1990,1.2619,1.3527,1.3563
1991,1.2619,1.3527,1.3563
1992,1.2619,1.3527,1.3563
1993,1.2619,1.3527,1.3562
1994,1.2619,1.3526,1.3562
1995,1.2619,1.3526,1.3562
1996,1.2619,1.3526,1.3562
1997,1.2619,1.3526,1.3561
1998,1.2619,1.3525,1.3561
1999,1.2619,1.3525,1.3561
2000,1.2619,1.3525,1.3561


==> Nconverse.dat <==
0.52385,1.909
0.81723,2.4473
1.1389,2.6341
1.4847,2.6941
1.8513,2.7008
2.236,2.6833
2.6367,2.6548
3.0516,2.6216
3.4792,2.5868
3.9184,2.5521
4.368,2.5183
4.8272,2.4859
5.2952,2.4551
5.7714,2.4258
6.2551,2.3981
6.7458,2.3719
7.2431,2.3471
7.7465,2.3236
8.2556,2.3015
8.7702,2.2804
19.872,2.0129
31.91,1.8803
44.479,1.7986
57.402,1.7421
70.584,1.7001
83.966,1.6673
97.507,1.6409
111.18,1.619
124.97,1.6004
138.85,1.5845
152.81,1.5706
166.85,1.5583
180.95,1.5473
195.12,1.5375
209.33,1.5287
223.6,1.5206
237.91,1.5132
252.26,1.5064
266.64,1.5001
281.07,1.4943
295.52,1.4889
310.01,1.4838
324.52,1.4791
339.06,1.4747
353.63,1.4705
368.21,1.4665
382.83,1.4628
397.46,1.4593
412.11,1.4559
426.79,1.4527
441.48,1.4497
456.19,1.4468
470.91,1.444
485.65,1.4414
500.41,1.4388
515.18,1.4364
529.97,1.4341
544.77,1.4318
559.58,1.4296
574.4,1.4276
589.24,1.4256
604.09,1.4236
618.95,1.4218
633.82,1.42
648.7,1.4182
663.6,1.4165
678.5,1.4149
693.41,1.4133
708.33,1.4118
745.67,1.4081
783.07,1.4047
820.51,1.4016
858,1.3986
895.53,1.3958
933.11,1.3932
970.72,1.3907
1008.4,1.3884
1046,1.3862
1083.8,1.3841
1121.5,1.3821
1159.3,1.3802
1197.1,1.3783
1234.9,1.3766
1274.3,1.3733
1312.2,1.3718
1350.1,1.3703
1388,1.3689
1426,1.3675
1463.9,1.3662
1539.9,1.3637
1616,1.3614
1692.2,1.3592
1768.4,1.3572
1844.7,1.3553
1921,1.3535
1997.4,1.3518
2073.8,1.3502
2150.3,1.3486
2226.8,1.3472
2303.4,1.3458
2380.1,1.3445
2456.7,1.3433
2533.4,1.3421
2610.2,1.3409
2686.9,1.3398
2763.8,1.3388
2840.6,1.3377
2917.5,1.3368
2994.4,1.3358


==> fixed_plot_K128_P1.0_q0.50_alpha1000_fixedconcat.dat <==
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33634
1.3196e+05,33633
1.3196e+05,33632
1.3196e+05,33630
1.3196e+05,33623
1.3196e+05,33608
1.3197e+05,33575
1.3197e+05,33510
1.3198e+05,33388
1.3199e+05,33177
1.3201e+05,32832
1.3205e+05,32308
1.321e+05,31561
1.3217e+05,30565
1.3226e+05,29318
1.3238e+05,27856
1.3251e+05,26245
1.3265e+05,24581
1.3279e+05,22965
1.3293e+05,21496
1.3305e+05,20240
1.3316e+05,19235
1.3324e+05,18479
1.333e+05,17948
1.3334e+05,17597
1.3337e+05,17381
1.3339e+05,17255
1.3343e+05,16988
1.3347e+05,16690
1.3357e+05,16104
1.3373e+05,15195
1.3393e+05,14097
1.3415e+05,13064
1.3433e+05,12287
1.3446e+05,11742
1.3462e+05,11172
1.3486e+05,10380
1.3515e+05,9521.1
1.3545e+05,8747.6
1.3582e+05,7927.7
1.3627e+05,7081.4
1.3682e+05,6220.8
1.3754e+05,5331.7
1.3786e+05,5015.9
1.3852e+05,4407.4
1.388e+05,4200.6
1.3997e+05,3446.3
1.4019e+05,3320.4
1.4255e+05,2368.6
1.4797e+05,1337.1
1.4805e+05,1324.8


==> fixed_plot_K128_P1.0_q0.50_alpha1000_fixedopt.dat <==
1.3177e+05,33591
1.3177e+05,33591
1.3177e+05,33591
1.3177e+05,33591
1.3177e+05,33591
1.3177e+05,33591
1.3177e+05,33591
1.3177e+05,33591
1.3177e+05,33591
1.3177e+05,33591
1.3177e+05,33590
1.3177e+05,33587
1.3177e+05,33580
1.3177e+05,33565
1.3177e+05,33533
1.3177e+05,33468
1.3178e+05,33346
1.3179e+05,33134
1.3181e+05,32790
1.3185e+05,32266
1.319e+05,31520
1.3196e+05,30525
1.3205e+05,29279
1.3216e+05,27818
1.3228e+05,26208
1.3241e+05,24546
1.3255e+05,22932
1.3268e+05,21465
1.328e+05,20210
1.329e+05,19206
1.3297e+05,18451
1.3303e+05,17920
1.3307e+05,17570
1.331e+05,17354
1.3312e+05,17228
1.3315e+05,16961
1.332e+05,16663
1.3329e+05,16078
1.3343e+05,15170
1.3363e+05,14074
1.3383e+05,13042
1.34e+05,12266
1.3413e+05,11721
1.3428e+05,11152
1.3451e+05,10361
1.3479e+05,9503.4
1.3507e+05,8731
1.3542e+05,7912.3
1.3586e+05,7067.3
1.3639e+05,6208.1
1.3708e+05,5320.6
1.3738e+05,5004.9
1.3803e+05,4398
1.3828e+05,4191.2
1.3942e+05,3438.9
1.3962e+05,3312.8
1.419e+05,2363.2
1.472e+05,1334.4
1.4726e+05,1321.8


==> fixed_plot_K128_P1.0_q0.50_alpha1000_genie.dat <==
1.4611e+05,1141.5
1.4096e+05,2193.5
1.3866e+05,3215.5
1.3729e+05,4214.3
1.3636e+05,5192.6
1.3567e+05,6151.7
1.3514e+05,7092.5
1.3471e+05,8015.6
1.3435e+05,8921.8
1.3405e+05,9817.4
1.3379e+05,10706
1.3357e+05,11568
1.3337e+05,12444
1.332e+05,13288
1.3305e+05,14064
1.329e+05,14963
1.3275e+05,15886
1.3265e+05,16587
1.3257e+05,17148
1.3248e+05,17866
1.3236e+05,18876
1.3223e+05,20029
1.3213e+05,21033
1.3206e+05,21704
1.3203e+05,22066
1.3201e+05,22277
1.3199e+05,22505
1.3196e+05,22888
1.3191e+05,23529
1.3184e+05,24491
1.3174e+05,25764
1.3164e+05,27251
1.3154e+05,28786
1.3146e+05,30181
1.3139e+05,31302
1.3134e+05,32095
1.3131e+05,32590
1.313e+05,32862
1.3129e+05,32994
1.3129e+05,33050
1.3129e+05,33071
1.3129e+05,33078
1.3129e+05,33081
1.3129e+05,33083
1.3129e+05,33087
1.3129e+05,33094
1.3129e+05,33108
1.3129e+05,33131
1.3129e+05,33170
1.3128e+05,33236
1.3128e+05,33339
1.3127e+05,33498
1.3126e+05,33735
1.3125e+05,34077
1.3123e+05,34555
1.3121e+05,35200
1.3118e+05,36043
1.3114e+05,37113
1.311e+05,38426
1.3105e+05,39988
1.3099e+05,41786
1.3093e+05,43795
1.3086e+05,45966
1.3079e+05,48243
1.3073e+05,50554
1.3066e+05,52829
1.306e+05,54998
1.3055e+05,57003
1.305e+05,58797
1.3046e+05,60353
1.3043e+05,61661
1.304e+05,62726
1.3038e+05,63566
1.3036e+05,64207
1.3035e+05,64681
1.3035e+05,65021
1.3034e+05,65256
1.3034e+05,65414
1.3033e+05,65516
1.3033e+05,65581
1.3033e+05,65620
1.3033e+05,65643
1.3033e+05,65656
1.3033e+05,65663
1.3033e+05,65667
1.3033e+05,65669
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670
1.3033e+05,65670


==> fixed_plot_K128_P1.0_q0.50_alpha1000_lower.dat <==
1.3033e+05,64895
1.3065e+05,50500
1.3096e+05,40451
1.3128e+05,33085
1.3159e+05,27567
1.3191e+05,23324
1.3222e+05,19985
1.3254e+05,17326
1.3286e+05,15162
1.3317e+05,13381
1.3349e+05,11900
1.338e+05,10651
1.3412e+05,9590.5
1.3443e+05,8681.7
1.3475e+05,7897.2
1.3506e+05,7214.8
1.3538e+05,6618
1.357e+05,6092.9
1.3601e+05,5628.3
1.3633e+05,5215.4
1.3664e+05,4846.7
1.3696e+05,4516
1.3727e+05,4218.6
1.3759e+05,3949.8
1.379e+05,3706.1
1.3822e+05,3484.7
1.3853e+05,3282.6
1.3885e+05,3097.9
1.3917e+05,2928.5
1.3948e+05,2772.8
1.398e+05,2629.4
1.4011e+05,2497
1.4043e+05,2374.4
1.4074e+05,2260.9
1.4106e+05,2155.3
1.4137e+05,2057.1
1.4169e+05,1965.6
1.42e+05,1880.1
1.4232e+05,1800.2
1.4264e+05,1725.3
1.4295e+05,1655.4
1.4327e+05,1589.1
1.4358e+05,1527.4
1.439e+05,1469.1
1.4421e+05,1413.8
1.4453e+05,1361.9
1.4484e+05,1312.9
1.4516e+05,1266.6
1.4548e+05,1222.8
1.4579e+05,1181.3
1.4611e+05,1141.5
1.4642e+05,1141.5
1.4674e+05,1141.5
1.4705e+05,1141.5
1.4737e+05,1141.5
1.4768e+05,1141.5
1.48e+05,1141.5
1.4831e+05,1141.5
1.4863e+05,1141.5
1.4895e+05,1141.5
1.4926e+05,1141.5
1.4958e+05,1141.5
1.4989e+05,1141.5
1.5021e+05,1141.5
1.5052e+05,1141.5
1.5084e+05,1141.5
1.5115e+05,1141.5
1.5147e+05,1141.5
1.5179e+05,1141.5
1.521e+05,1141.5
1.5242e+05,1141.5
1.5273e+05,1141.5
1.5305e+05,1141.5
1.5336e+05,1141.5
1.5368e+05,1141.5
1.5399e+05,1141.5
1.5431e+05,1141.5
1.5462e+05,1141.5
1.5494e+05,1141.5
1.5526e+05,1141.5
1.5557e+05,1141.5
1.5589e+05,1141.5
1.562e+05,1141.5
1.5652e+05,1141.5
1.5683e+05,1141.5
1.5715e+05,1141.5
1.5746e+05,1141.5
1.5778e+05,1141.5
1.5809e+05,1141.5
1.5841e+05,1141.5
1.5873e+05,1141.5
1.5904e+05,1141.5
1.5936e+05,1141.5
1.5967e+05,1141.5
1.5999e+05,1141.5
1.603e+05,1141.5
1.6062e+05,1141.5
1.6093e+05,1141.5
1.6125e+05,1141.5
1.6157e+05,1141.5
1.6188e+05,1141.5


==> fixed_plot_K128_P1.0_q0.50_alpha100_fixedconcat.dat <==
14337,3772.5
14337,3772.5
14337,3772.5
14337,3772.5
14337,3772.5
14337,3772.5
14337,3772.5
14337,3772.5
14337,3772.5
14337,3772.5
14337,3772.5
14337,3772.5
14337,3772.4
14337,3772.1
14337,3771.4
14337,3769.9
14338,3766.5
14339,3759.8
14341,3747.2
14345,3725.4
14352,3689.9
14363,3635.8
14378,3558.8
14400,3456
14429,3327.3
14464,3176.2
14505,3009.7
14548,2837.6
14593,2670.5
14635,2518.5
14673,2388.4
14705,2284.3
14730,2205.9
14749,2150.8
14762,2114.4
14770,2091.9
14775,2078.9
14787,2051
14801,2020
14830,1959
14878,1864.2
14942,1749.5
15008,1641.4
15062,1560.1
15104,1502.9
15151,1443.1
15224,1359.8
15313,1269.3
15404,1187.6
15558,1065.5
15680,979.73
15818,897.66
15973,820.94
16182,736.05
16464,648.03
16881,552.26
17053,525.55
17587,447.41
17718,431.37
19270,318.74


==> fixed_plot_K128_P1.0_q0.50_alpha100_fixedopt.dat <==
14291,3764.4
14291,3764.4
14291,3764.4
14291,3764.4
14291,3764.4
14291,3764.3
14291,3764.2
14291,3764
14291,3763.3
14292,3761.7
14292,3758.4
14293,3751.7
14295,3739.2
14299,3717.4
14306,3681.9
14316,3628
14352,3448.6
14380,3320.1
14414,3169.4
14454,3003.2
14495,2831.5
14537,2664.8
14578,2513.1
14615,2383.3
14646,2279.4
14671,2201.2
14689,2146.2
14702,2109.9
14716,2074.4
14727,2046.6
14740,2015.7
14768,1954.8
14816,1860.3
14878,1745.9
14943,1638.1
14996,1556.9
15037,1499.9
15084,1440.2
15155,1357.1
15243,1266.8
15334,1185.4
15482,1063.6
15603,978.06
15740,896.23
15894,819.74
16102,735.09
16385,647.33
16806,551.83
16978,524.97
17525,447.23
17653,431.04
19255,318.6


==> fixed_plot_K128_P1.0_q0.50_alpha100_genie.dat <==
18258,142.64
16741,260.46
16059,372.29
15649,480.22
15368,585.07
15161,687.26
14999,787.05
14869,884.61
14762,980.11
14671,1074.3
14592,1167.5
14525,1257.7
14463,1349.3
14410,1437.3
14366,1518.2
14318,1611.8
14274,1707.9
14243,1780.7
14219,1838.9
14191,1913.4
14155,2018.1
14115,2137.4
14083,2241.4
14063,2310.7
14053,2348.2
14047,2370
14041,2393.6
14031,2433
14016,2499.2
13993,2598.4
13965,2729.6
13934,2882.9
13903,3040.9
13876,3184.5
13855,3299.9
13841,3381.5
13833,3432.4
13828,3460.4
13826,3473.9
13826,3479.6
13825,3481.8
13825,3482.5
13825,3482.8
13825,3483.1
13825,3483.5
13825,3484.2
13825,3485.6
13824,3488
13824,3492
13823,3498.7
13822,3509.3
13820,3525.6
13817,3550
13813,3585
13807,3633.9
13800,3700
13791,3786.4
13780,3895.9
13766,4030.3
13750,4190.2
13733,4374.3
13713,4579.8
13693,4802
13672,5034.8
13651,5271.2
13631,5503.8
13613,5725.6
13596,5930.5
13581,6113.9
13569,6272.9
13559,6406.5
13550,6515.3
13544,6601.1
13539,6666.6
13536,6715
13533,6749.7
13532,6773.7
13531,6789.8
13530,6800.3
13530,6806.8
13529,6810.8
13529,6813.2
13529,6814.5
13529,6815.2
13529,6815.6
13529,6815.8
13529,6815.9
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816
13529,6816


==> fixed_plot_K128_P1.0_q0.50_alpha100_lower.dat <==
13529,6778
13624,5327.5
13718,4299.8
13813,3545.5
13907,2975.9
14002,2534.3
14097,2185.2
14191,1904.6
14286,1675.5
14380,1486
14475,1327.4
14570,1193.3
14664,1078.9
14759,980.6
14853,895.38
14948,821.04
15042,755.82
15137,698.25
15232,647.18
15326,601.66
15421,560.92
15515,524.3
15610,491.25
15705,461.33
15799,434.16
15894,409.39
15988,386.75
16083,366
16178,346.95
16272,329.36
16367,313.21
16461,298.2
16556,284.33
16650,271.4
16745,259.36
16840,248.13
16934,237.69
17029,227.95
17123,218.83
17218,210.23
17313,202.04
17407,194.58
17502,187.38
17596,180.68
17691,174.29
17785,168.34
17880,162.44
17975,157.23
18069,152.03
18164,147.1
18258,142.64
18353,142.64
18448,142.64
18542,142.64
18637,142.64
18731,142.64
18826,142.64
18921,142.64
19015,142.64
19110,142.64
19204,142.64
19299,142.64
19393,142.64
19488,142.64
19583,142.64
19677,142.64
19772,142.64
19866,142.64
19961,142.64
20056,142.64
20150,142.64
20245,142.64
20339,142.64
20434,142.64
20528,142.64
20623,142.64
20718,142.64
20812,142.64
20907,142.64
21001,142.64
21096,142.64
21191,142.64
21285,142.64
21380,142.64
21474,142.64
21569,142.64
21664,142.64
21758,142.64
21853,142.64
21947,142.64
22042,142.64
22136,142.64
22231,142.64
22326,142.64
22420,142.64
22515,142.64
22609,142.64
22704,142.64
22799,142.64
22893,142.64
22988,142.64


==> fixed_plot_K16_P1.0_q0.50_alpha1000_fixedconcat.dat <==
16953,9032.5
16953,9032.3
16953,9028.8
16954,9005.8
16958,8913.8
16970,8657.2
16998,8143.4
17047,7357.5
17113,6457.9
17183,5645.6
17245,5065.2
17313,4520.9
17422,3825.2
17583,3087.5
17862,2233.6
18168,1730.1
18517,1197.7


==> fixed_plot_K16_P1.0_q0.50_alpha1000_fixedopt.dat <==
16906,9010.8
16906,9010.5
16906,9007
16907,8984.1
16910,8892.2
16922,8636
16948,8123.1
16995,7338.6
17057,6440.6
17124,5629.8
17182,5050.6
17245,4507.4
17349,3813.2
17504,3077.4
17766,2225.7
18052,1721.6
18387,1191.1


==> fixed_plot_K16_P1.0_q0.50_alpha1000_genie.dat <==
18263,1141.5
17655,2135.5
17397,2986.7
17246,3722.2
17145,4416.1
17081,4959.1
17024,5538.2
16959,6348.8
16898,7246.6
16852,8031
16826,8543.8
16815,8799.9
16811,8891.8
16810,8914.7
16810,8918.2
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5
16810,8918.5


==> fixed_plot_K16_P1.0_q0.50_alpha1000_lower.dat <==
16810,8550
16839,7971.9
16868,7445.5
16898,6983.6
16927,6559.6
16956,6171.7
16985,5817.1
17014,5492.7
17043,5195
17072,4921.1
17101,4668.2
17130,4434
17159,4218.1
17188,4018
17217,3831
17246,3657.8
17275,3495.6
17304,3344.5
17333,3202.8
17362,3070
17392,2945.7
17421,2828.7
17450,2718.7
17479,2615
17508,2517.2
17537,2424.9
17566,2337.8
17595,2255.1
17624,2176.8
17653,2102.7
17682,2032.4
17711,1965.6
17740,1902.1
17769,1841.7
17798,1784.1
17827,1729.2
17856,1676.9
17886,1627
17915,1579.4
17944,1533.9
17973,1490.3
18002,1448.4
18031,1408.3
18060,1370.2
18089,1333.6
18118,1298.1
18147,1264.5
18176,1232
18205,1200.6
18234,1170.7
18263,1141.5
18292,1141.5
18321,1141.5
18350,1141.5
18380,1141.5
18409,1141.5
18438,1141.5
18467,1141.5
18496,1141.5
18525,1141.5
18554,1141.5
18583,1141.5
18612,1141.5
18641,1141.5
18670,1141.5
18699,1141.5
18728,1141.5
18757,1141.5
18786,1141.5
18815,1141.5
18844,1141.5
18874,1141.5
18903,1141.5
18932,1141.5
18961,1141.5
18990,1141.5
19019,1141.5
19048,1141.5
19077,1141.5
19106,1141.5
19135,1141.5
19164,1141.5
19193,1141.5
19222,1141.5
19251,1141.5
19280,1141.5
19309,1141.5
19338,1141.5
19367,1141.5
19397,1141.5
19426,1141.5
19455,1141.5
19484,1141.5
19513,1141.5
19542,1141.5
19571,1141.5
19600,1141.5
19629,1141.5
19658,1141.5
19687,1141.5
19716,1141.5


==> fixed_plot_K16_P1.0_q0.50_alpha100_fixedconcat.dat <==
1952.2,1072.2
1952.2,1072.2
1952.2,1071.8
1952.5,1069.4
1953.7,1059.7
1957.4,1032.6
1965.9,978.3
1980.8,894.96
2000.7,799.27
2022,712.58
2040.5,650.38
2061.1,591.82
2093.9,516.57
2142.3,436.11
2179.3,390.53
2225.4,341.93
2316.6,251.74
2420.1,191.67


==> fixed_plot_K16_P1.0_q0.50_alpha100_fixedopt.dat <==
1941.7,1068.2
1941.7,1068.1
1941.8,1067.8
1942,1065.4
1943.2,1055.7
1946.7,1028.7
1954.9,974.59
1969.2,891.58
1988.5,796.29
2008.8,709.95
2026.8,648.02
2046.8,589.71
2078.8,514.8
2126.3,434.72
2161.9,389.17
2293.2,250.02
2394.9,190.35


==> fixed_plot_K16_P1.0_q0.50_alpha100_genie.dat <==
2282.3,142.64
2103.1,253.97
2026.2,347.25
1981.4,427.04
1951,501.72
1931.9,559.87
1914.8,621.65
1895.1,707.8
1876.5,802.91
1862.8,885.77
1854.9,939.82
1851.4,966.76
1850.3,976.4
1850.1,978.81
1850.1,979.17
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2
1850.1,979.2


==> fixed_plot_K16_P1.0_q0.50_alpha100_lower.dat <==
1850.1,941.27
1858.7,881.74
1867.4,827.73
1876,778.62
1884.6,733.83
1893.3,692.96
1901.9,655.51
1910.6,621.03
1919.2,589.34
1927.9,560.06
1936.5,532.97
1945.2,507.86
1953.8,484.54
1962.4,462.85
1971.1,442.63
1979.7,423.74
1988.4,406.08
1997,389.56
2005.7,374.03
2014.3,359.47
2023,345.77
2031.6,332.88
2040.2,320.71
2048.9,309.23
2057.5,298.38
2066.2,288.12
2074.8,278.38
2083.5,269.16
2092.1,260.41
2100.8,252.12
2109.4,244.2
2118.1,236.7
2126.7,229.53
2135.3,222.72
2144,216.21
2152.6,209.98
2161.3,204.06
2169.9,198.38
2178.6,192.95
2187.2,187.76
2195.9,182.79
2204.5,177.99
2213.1,173.41
2221.8,169.03
2230.4,164.8
2239.1,160.73
2247.7,156.85
2256.4,153.1
2265,149.48
2273.7,146.03
2282.3,142.64
2291,142.64
2299.7,142.64
2308.3,142.64
2317,142.64
2325.6,142.64
2334.3,142.64
2342.9,142.64
2351.5,142.64
2360.2,142.64
2368.8,142.64
2377.5,142.64
2386.1,142.64
2394.8,142.64
2403.4,142.64
2412.1,142.64
2420.7,142.64
2429.3,142.64
2438,142.64
2446.6,142.64
2455.3,142.64
2463.9,142.64
2472.6,142.64
2481.2,142.64
2489.9,142.64
2498.5,142.64
2507.2,142.64
2515.8,142.64
2524.4,142.64
2533.1,142.64
2541.7,142.64
2550.4,142.64
2559,142.64
2567.7,142.64
2576.3,142.64
2585,142.64
2593.6,142.64
2602.2,142.64
2610.9,142.64
2619.5,142.64
2628.2,142.64
2636.8,142.64
2645.5,142.64
2654.1,142.64
2662.8,142.64
2671.4,142.64
2680,142.64
2688.7,142.64
2697.3,142.64
2706,142.64


==> low_bnd_ex.dat <==
8500,10993,10539,7594.4,4858.2
8500.7,10965,10519,7587,4855.4
8501.4,10937,10499,7579.6,4852.5
8502.1,10909,10479,7572.3,4849.7
8502.8,10881,10459,7564.9,4846.8
8503.5,10853,10439,7557.5,4843.9
8504.2,10825,10419,7550.2,4841.1
8504.9,10797,10399,7542.8,4838.2
8505.6,10769,10379,7535.4,4835.4
8506.3,10741,10359,7528.1,4832.5
8507,10713,10339,7520.7,4829.7
8507.7,10685,10319,7513.3,4826.8
8508.4,10657,10299,7505.9,4823.9
8509.1,10629,10279,7498.6,4821.1
8509.8,10601,10259,7491.2,4818.2
8510.5,10573,10239,7483.8,4815.4
8511.2,10545,10219,7476.5,4812.5
8511.9,10517,10199,7469.1,4809.7
8512.6,10489,10179,7461.7,4806.8
8513.3,10461,10159,7454.4,4803.9
8514,10433,10139,7447,4801.1
8514.7,10405,10119,7439.6,4798.2
8515.4,10377,10099,7432.3,4795.4
8516.1,10349,10079,7424.9,4792.5
8516.8,10321,10059,7417.5,4789.7
8517.5,10293,10039,7410.2,4786.8
8518.2,10265,10019,7402.8,4783.9
8518.9,10237,9999.1,7395.4,4781.1
8519.6,10209,9979.1,7388.1,4778.2
8520.3,10181,9959.1,7380.7,4775.4
8521,10153,9939.1,7373.3,4772.5
8521.7,10125,9919.1,7365.9,4769.7
8522.4,10097,9899.1,7358.6,4766.8
8523.1,10069,9879.1,7351.2,4763.9
8523.8,10041,9859.1,7343.8,4761.1
8524.5,10013,9839.1,7336.5,4758.2
8525.2,9985.2,9819.1,7329.1,4755.4
8525.9,9957.2,9799.1,7321.7,4752.5
8526.6,9929.2,9779.1,7314.4,4749.7
8527.3,9904.7,9759.1,7307,4746.8
8528,9881.3,9739.1,7299.6,4743.9
8528.7,9858,9719.1,7292.3,4741.1
8529.4,9834.7,9699.1,7284.9,4738.2
8530.1,9811.3,9679.1,7277.5,4735.4
8530.8,9788,9659.1,7270.2,4732.5
8531.5,9764.7,9639.1,7262.8,4729.7
8532.2,9741.3,9619.1,7255.4,4726.8
8532.9,9718,9599.1,7248.1,4723.9
8533.6,9694.7,9579.1,7240.7,4721.1
8534.3,9671.3,9559.1,7233.3,4718.2
8535,9648,9539.1,7225.9,4715.4
8535.7,9624.7,9519.1,7218.6,4712.5
8536.4,9601.3,9499.1,7211.2,4709.7
8537.1,9578,9479.1,7203.8,4706.8
8537.8,9554.7,9459.1,7196.5,4703.9
8538.5,9531.3,9439.1,7189.1,4701.1
8539.2,9508,9419.1,7181.7,4698.2
8539.9,9484.7,9399.1,7174.4,4695.4
8540.6,9461.3,9379.1,7167,4692.5
8541.3,9438,9359.1,7159.6,4689.7
8542,9414.7,9339.1,7152.3,4686.8
8542.7,9391.3,9319.1,7144.9,4683.9
8543.4,9368,9299.1,7137.5,4681.1
8544.1,9344.7,9279.1,7130.2,4678.2
8544.8,9321.3,9259.1,7122.8,4675.4
8545.5,9298,9239.1,7115.4,4672.5
8546.2,9274.7,9219.1,7108.1,4669.7
8546.9,9251.3,9199.1,7100.7,4666.8
8547.6,9228,9179.1,7093.3,4663.9
8548.3,9204.7,9159.1,7085.9,4661.1
8549,9181.3,9139.1,7078.6,4658.2
8549.7,9158,9119.1,7071.2,4655.4
8550.4,9134.7,9099.1,7063.8,4652.5
8551.1,9111.3,9079.1,7056.5,4649.7
8551.8,9088,9059.1,7049.1,4646.8
8552.5,9064.7,9039.1,7041.7,4643.9
8553.2,9041.3,9019.1,7034.4,4641.1
8553.9,9018,8999.1,7027,4638.2
8554.6,8994.7,8979.1,7019.6,4635.4
8555.3,8971.3,8959.1,7012.3,4632.5
8556,8948,8939.1,7004.9,4629.7
8556.7,8924.7,8919.1,6997.5,4626.8
8557.4,8901.3,8899.1,6990.2,4623.9
8558.1,8879.1,8879.1,6982.8,4621.1
8558.8,8859.1,8859.1,6975.4,4618.2
8559.5,8839.1,8839.1,6968.1,4615.4
8560.2,8819.1,8819.1,6960.7,4612.5
8560.9,8799.1,8799.1,6953.3,4609.7
8561.6,8779.1,8779.1,6945.9,4606.8
8562.3,8759.1,8759.1,6938.6,4603.9
8563,8739.1,8739.1,6931.2,4601.1
8563.7,8719.1,8719.1,6923.8,4598.2
8564.4,8699.1,8699.1,6916.5,4595.4
8565.1,8679.1,8679.1,6909.1,4592.5
8565.8,8659.1,8659.1,6901.7,4589.7
8566.5,8639.1,8639.1,6894.4,4586.8
8567.2,8619.1,8619.1,6887,4583.9
8567.9,8599.1,8599.1,6879.6,4581.1
8568.6,8579.1,8579.1,6872.3,4578.2
8569.3,8559.1,8559.1,6864.9,4575.4
8570,8539.1,8539.1,6857.5,4572.5
8570.7,8519.1,8519.1,6850.2,4569.7
8571.4,8499.1,8499.1,6842.8,4566.8
8572.1,8479.1,8479.1,6835.4,4563.9
8572.8,8459.1,8459.1,6828.1,4561.1
8573.5,8439.1,8439.1,6820.7,4558.2
8574.2,8419.1,8419.1,6813.3,4555.4
8574.9,8399.1,8399.1,6805.9,4552.5
8575.6,8379.1,8379.1,6798.6,4549.7
8576.3,8359.1,8359.1,6791.2,4546.8
8577,8339.1,8339.1,6783.8,4543.9
8577.7,8319.1,8319.1,6776.5,4541.1
8578.4,8299.1,8299.1,6769.1,4538.2
8579.1,8279.1,8279.1,6761.7,4535.4
8579.8,8259.1,8259.1,6754.4,4532.5
8580.5,8239.1,8239.1,6747,4529.7
8581.2,8219.1,8219.1,6739.6,4526.8
8581.9,8199.1,8199.1,6732.3,4523.9
8582.6,8179.1,8179.1,6724.9,4521.1
8583.3,8159.1,8159.1,6717.5,4518.2
8584,8139.1,8139.1,6710.2,4515.4
8584.7,8119.1,8119.1,6702.8,4512.5
8585.4,8099.1,8099.1,6695.4,4509.7
8586.1,8080,8079.1,6688.1,4506.8
8586.8,8062.5,8059.1,6680.7,4503.9
8587.5,8045,8039.1,6673.3,4501.1
8588.2,8027.5,8019.1,6665.9,4498.2
8588.9,8010,7999.1,6658.6,4495.4
8589.6,7992.5,7979.1,6651.2,4492.5
8590.3,7975,7959.1,6643.8,4489.7
8591,7957.5,7939.1,6636.5,4486.8
8591.7,7940,7919.1,6629.1,4483.9
8592.4,7922.5,7899.1,6621.7,4481.1
8593.1,7905,7879.1,6614.4,4478.2
8593.8,7887.5,7859.1,6607,4475.4
8594.5,7870,7839.1,6599.6,4472.5
8595.2,7852.5,7819.1,6592.3,4469.7
8595.9,7835,7799.1,6584.9,4466.8
8596.6,7817.5,7779.1,6577.5,4463.9
8597.3,7800,7759.1,6570.2,4461.1
8598,7782.5,7739.1,6562.8,4458.2
8598.7,7765,7719.1,6555.4,4455.4
8599.4,7747.5,7699.1,6548.1,4452.5
8600.1,7730,7679.1,6540.7,4449.7
8600.8,7712.5,7659.1,6533.3,4446.8
8601.5,7695,7639.1,6525.9,4443.9
8602.2,7677.5,7619.1,6518.6,4441.1
8602.9,7660,7599.1,6511.2,4438.2
8603.6,7642.5,7579.1,6503.8,4435.4
8604.3,7625,7559.1,6496.5,4432.5
8605,7607.5,7539.1,6489.1,4429.7
8605.7,7590,7519.1,6481.7,4426.8
8606.4,7572.5,7499.1,6474.4,4423.9
8607.1,7555,7479.1,6467,4421.1
8607.8,7537.5,7459.1,6459.6,4418.2
8608.5,7520,7439.1,6452.3,4415.4
8609.2,7502.5,7419.1,6444.9,4412.5
8609.9,7485,7399.1,6437.5,4409.7
8610.6,7467.5,7379.1,6430.2,4406.8
8611.3,7450,7359.1,6422.8,4403.9
8612,7434.1,7339.1,6415.4,4401.1
8612.7,7418.6,7319.1,6408.1,4398.2
8613.4,7403,7299.1,6400.7,4395.4
8614.1,7387.5,7279.1,6393.3,4392.5
8614.8,7371.9,7259.1,6385.9,4389.7
8615.5,7356.3,7239.1,6378.6,4386.8
8616.2,7340.8,7219.1,6371.2,4383.9
8616.9,7325.2,7199.1,6363.8,4381.1
8617.6,7309.7,7179.1,6356.5,4378.2
8618.3,7294.1,7159.1,6349.1,4375.4
8619,7278.6,7139.1,6341.7,4372.5
8619.7,7263,7119.1,6334.4,4369.7
8620.4,7247.5,7099.1,6327,4366.8
8621.1,7231.9,7079.1,6319.6,4363.9
8621.8,7216.3,7059.1,6312.3,4361.1
8622.5,7200.8,7039.1,6304.9,4358.2
8623.2,7185.2,7019.1,6297.5,4355.4
8623.9,7169.7,6999.1,6290.2,4352.5
8624.6,7154.1,6979.1,6282.8,4349.7
8625.3,7138.6,6959.1,6275.4,4346.8
8626,7123,6939.1,6268.1,4343.9
8626.7,7107.5,6919.1,6260.7,4341.1
8627.4,7091.9,6899.1,6253.3,4338.2
8628.1,7076.3,6879.1,6245.9,4335.4
8628.8,7060.8,6859.1,6238.6,4332.5
8629.5,7045.2,6839.1,6231.2,4329.7
8630.2,7029.7,6819.1,6223.8,4326.8
8630.9,7014.1,6799.1,6216.5,4323.9
8631.6,6998.6,6779.1,6209.1,4321.1
8632.3,6983,6759.1,6201.7,4318.2
8633,6967.5,6739.1,6194.4,4315.4
8633.7,6951.9,6719.1,6187,4312.5
8634.4,6936.3,6699.1,6179.6,4309.7
8635.1,6920.9,6679.1,6172.3,4306.8
8635.8,6906.9,6659.1,6164.9,4303.9
8636.5,6892.9,6639.1,6157.5,4301.1
8637.2,6878.9,6619.1,6150.2,4298.2
8637.9,6864.9,6599.1,6142.8,4295.4
8638.6,6850.9,6579.1,6135.4,4292.5
8639.3,6836.9,6559.1,6128.1,4289.7
8640,6822.9,6539.1,6120.7,4286.8
8640.7,6808.9,6519.1,6113.3,4283.9
8641.4,6794.9,6499.1,6105.9,4281.1
8642.1,6780.9,6479.1,6098.6,4278.2
8642.8,6766.9,6459.1,6091.2,4275.4
8643.5,6752.9,6439.1,6083.8,4272.5
8644.2,6738.9,6419.1,6076.5,4269.7
8644.9,6724.9,6399.1,6069.1,4266.8
8645.6,6710.9,6379.1,6061.7,4263.9
8646.3,6696.9,6359.1,6054.4,4261.1
8647,6682.9,6339.1,6047,4258.2
8647.7,6668.9,6319.1,6039.6,4255.4
8648.4,6654.9,6299.1,6032.3,4252.5
8649.1,6640.9,6279.1,6024.9,4249.7
8649.8,6626.9,6259.1,6017.5,4246.8
8650.5,6612.9,6239.1,6010.2,4243.9
8651.2,6598.9,6219.1,6002.8,4241.1
8651.9,6584.9,6199.1,5995.4,4238.2
8652.6,6570.9,6179.1,5988.1,4235.4
8653.3,6556.9,6159.1,5980.7,4232.5
8654,6542.9,6139.1,5973.3,4229.7
8654.7,6528.9,6119.1,5965.9,4226.8
8655.4,6514.9,6099.1,5958.6,4223.9
8656.1,6500.9,6079.1,5951.2,4221.1
8656.8,6486.9,6059.1,5943.8,4218.2
8657.5,6473.7,6039.1,5936.5,4215.4
8658.2,6460.9,6019.1,5929.1,4212.5
8658.9,6448.2,5999.1,5921.7,4209.7
8659.6,6435.5,5979.1,5914.4,4206.8
8660.3,6422.8,5959.1,5907,4203.9
8661,6410,5939.1,5899.6,4201.1
8661.7,6397.3,5919.1,5892.3,4198.2
8662.4,6384.6,5899.1,5884.9,4195.4
8663.1,6371.9,5879.1,5877.5,4192.5
8663.8,6359.1,5859.1,5870.2,4189.7
8664.5,6346.4,5839.1,5862.8,4186.8
8665.2,6333.7,5819.1,5855.4,4183.9
8665.9,6320.9,5799.1,5848.1,4181.1
8666.6,6308.2,5779.1,5840.7,4178.2
8667.3,6295.5,5759.1,5833.3,4175.4
8668,6282.8,5739.1,5825.9,4172.5
8668.7,6270,5719.1,5818.6,4169.7
8669.4,6257.3,5699.1,5811.2,4166.8
8670.1,6244.6,5679.1,5803.8,4163.9
8670.8,6231.9,5659.1,5796.5,4161.1
8671.5,6219.1,5639.1,5789.1,4158.2
8672.2,6206.4,5619.1,5781.7,4155.4
8672.9,6193.7,5599.1,5774.4,4152.5
8673.6,6180.9,5579.1,5767,4149.7
8674.3,6168.2,5559.1,5759.6,4146.8
8675,6155.5,5539.1,5752.3,4143.9
8675.7,6142.8,5519.1,5744.9,4141.1
8676.4,6130,5499.1,5737.5,4138.2
8677.1,6117.3,5479.1,5730.2,4135.4
8677.8,6104.7,5459.1,5722.8,4132.5
8678.5,6093,5439.1,5715.4,4129.7
8679.2,6081.4,5419.1,5708.1,4126.8
8679.9,6069.7,5399.1,5700.7,4123.9
8680.6,6058,5379.1,5693.3,4121.1
8681.3,6046.4,5359.1,5685.9,4118.2
8682,6034.7,5339.1,5678.6,4115.4
8682.7,6023,5319.1,5671.2,4112.5
8683.4,6011.4,5299.1,5663.8,4109.7
8684.1,5999.7,5279.1,5656.5,4106.8
8684.8,5988,5259.1,5649.1,4103.9
8685.5,5976.4,5239.1,5641.7,4101.1
8686.2,5964.7,5219.1,5634.4,4098.2
8686.9,5953,5199.1,5627,4095.4
8687.6,5941.4,5179.1,5619.6,4092.5
8688.3,5929.7,5159.1,5612.3,4089.7
8689,5918,5139.1,5604.9,4086.8
8689.7,5906.4,5119.1,5597.5,4083.9
8690.4,5894.7,5099.1,5590.2,4081.1
8691.1,5883,5079.1,5582.8,4078.2
8691.8,5871.4,5059.1,5575.4,4075.4
8692.5,5859.7,5039.1,5568.1,4072.5
8693.2,5848,5019.1,5560.7,4069.7
8693.9,5836.4,4999.1,5553.3,4066.8
8694.6,5824.7,4979.1,5545.9,4063.9
8695.3,5813,4959.1,5538.6,4061.1
8696,5801.4,4939.1,5531.2,4058.2
8696.7,5789.7,4919.1,5523.8,4055.4
8697.4,5778.3,4899.1,5516.5,4052.5
8698.1,5767.5,4879.1,5509.1,4049.7
8698.8,5756.7,4859.1,5501.7,4046.8
8699.5,5746,4839.1,5494.4,4043.9
8700.2,5735.2,4819.1,5487,4041.1
8700.9,5724.4,4799.1,5479.6,4038.2
8701.6,5713.6,4779.1,5472.3,4035.4
8702.3,5702.9,4759.1,5464.9,4032.5
8703,5692.1,4739.1,5457.5,4029.7
8703.7,5681.3,4719.1,5450.2,4026.8
8704.4,5670.6,4699.1,5442.8,4023.9
8705.1,5659.8,4679.1,5435.4,4021.1
8705.8,5649,4659.1,5428.1,4018.2
8706.5,5638.3,4639.1,5420.7,4015.4
8707.2,5627.5,4619.1,5413.3,4012.5
8707.9,5616.7,4599.1,5405.9,4009.7
8708.6,5606,4579.1,5398.6,4006.8
8709.3,5595.2,4559.1,5391.2,4003.9
8710,5584.4,4539.1,5383.8,4001.1
8710.7,5573.6,4519.1,5376.5,3998.2
8711.4,5562.9,4499.1,5369.1,3995.4
8712.1,5552.1,4479.1,5361.7,3992.5
8712.8,5541.3,4459.1,5354.4,3989.7
8713.5,5530.6,4439.1,5347,3986.8
8714.2,5519.8,4419.1,5339.6,3983.9
8714.9,5509,4399.1,5332.3,3981.1
8715.6,5498.3,4379.1,5324.9,3978.2
8716.3,5488.2,4359.1,5317.5,3975.4
8717,5478.2,4339.1,5310.2,3972.5
8717.7,5468.2,4319.1,5302.8,3969.7
8718.4,5458.2,4299.1,5295.4,3966.8
8719.1,5448.2,4279.1,5288.1,3963.9
8719.8,5438.2,4259.1,5280.7,3961.1
8720.5,5428.2,4239.1,5273.3,3958.2
8721.2,5418.2,4219.1,5265.9,3955.4
8721.9,5408.2,4199.1,5258.6,3952.5
8722.6,5398.2,4179.1,5251.2,3949.7
8723.3,5388.2,4159.1,5243.8,3946.8
8724,5378.2,4139.1,5236.5,3943.9
8724.7,5368.2,4119.1,5229.1,3941.1
8725.4,5358.2,4099.1,5221.7,3938.2
8726.1,5348.2,4079.1,5214.4,3935.4
8726.8,5338.2,4059.1,5207,3932.5
8727.5,5328.2,4039.1,5199.6,3929.7
8728.2,5318.2,4019.1,5192.3,3926.8
8728.9,5308.2,3999.1,5184.9,3923.9
8729.6,5298.2,3979.1,5177.5,3921.1
8730.3,5288.2,3959.1,5170.2,3918.2
8731,5278.2,3939.1,5162.8,3915.4
8731.7,5268.2,3919.1,5155.4,3912.5
8732.4,5258.2,3899.1,5148.1,3909.7
8733.1,5248.2,3879.1,5140.7,3906.8
8733.8,5238.7,3859.1,5133.3,3903.9
8734.5,5229.3,3839.1,5125.9,3901.1
8735.2,5220,3819.1,5118.6,3898.2
8735.9,5210.7,3799.1,5111.2,3895.4
8736.6,5201.3,3779.1,5103.8,3892.5
8737.3,5192,3759.1,5096.5,3889.7
8738,5182.7,3739.1,5089.1,3886.8
8738.7,5173.3,3719.1,5081.7,3883.9
8739.4,5164,3699.1,5074.4,3881.1
8740.1,5154.7,3679.1,5067,3878.2
8740.8,5145.3,3659.1,5059.6,3875.4
8741.5,5136,3639.1,5052.3,3872.5
8742.2,5126.7,3619.1,5044.9,3869.7
8742.9,5117.3,3599.1,5037.5,3866.8
8743.6,5108,3579.1,5030.2,3863.9
8744.3,5098.7,3559.1,5022.8,3861.1
8745,5089.3,3539.1,5015.4,3858.2
8745.7,5080,3519.1,5008.1,3855.4
8746.4,5070.7,3499.1,5000.7,3852.5
8747.1,5061.3,3479.1,4993.3,3849.7
8747.8,5052,3459.1,4985.9,3846.8
8748.5,5042.7,3439.1,4978.6,3843.9
8749.2,5033.3,3419.1,4971.2,3841.1
8749.9,5024,3399.1,4963.8,3838.2
8750.6,5015.1,3379.1,4956.5,3835.4
8751.3,5006.3,3359.1,4949.1,3832.5
8752,4997.6,3339.1,4941.7,3829.7
8752.7,4988.8,3319.1,4934.4,3826.8
8753.4,4980.1,3299.1,4927,3823.9
8754.1,4971.3,3279.1,4919.6,3821.1
8754.8,4962.6,3259.1,4912.3,3818.2
8755.5,4953.8,3239.1,4904.9,3815.4
8756.2,4945.1,3219.1,4897.5,3812.5
8756.9,4936.3,3199.1,4890.2,3809.7
8757.6,4927.6,3179.1,4882.8,3806.8
8758.3,4918.8,3159.1,4875.4,3803.9
8759,4910.1,3139.1,4868.1,3801.1
8759.7,4901.3,3119.1,4860.7,3798.2
8760.4,4892.6,3099.1,4853.3,3795.4
8761.1,4883.8,3079.1,4845.9,3792.5
8761.8,4875.1,3059.1,4838.6,3789.7
8762.5,4866.3,3039.1,4831.2,3786.8
8763.2,4857.6,3019.1,4823.8,3783.9
8763.9,4848.8,2999.1,4816.5,3781.1
8764.6,4840.1,2979.1,4809.1,3778.2
8765.3,4831.3,2959.1,4801.7,3775.4
8766,4822.6,2939.1,4794.4,3772.5
8766.7,4814.2,2919.1,4787,3769.7
8767.4,4806,2899.1,4779.6,3766.8
8768.1,4797.7,2879.1,4772.3,3763.9
8768.8,4789.5,2859.1,4764.9,3761.1
8769.5,4781.3,2839.1,4757.5,3758.2
8770.2,4773,2819.1,4750.2,3755.4
8770.9,4764.8,2799.1,4742.8,3752.5
8771.6,4756.6,2779.1,4735.4,3749.7
8772.3,4748.3,2759.1,4728.1,3746.8
8773,4740.1,2739.1,4720.7,3743.9
8773.7,4731.9,2719.1,4713.3,3741.1
8774.4,4723.6,2699.1,4705.9,3738.2
8775.1,4715.4,2679.1,4698.6,3735.4
8775.8,4707.2,2659.1,4691.2,3732.5
8776.5,4698.9,2639.1,4683.8,3729.7
8777.2,4690.7,2619.1,4676.5,3726.8
8777.9,4682.4,2599.1,4669.1,3723.9
8778.6,4674.2,2579.1,4661.7,3721.1
8779.3,4666,2559.1,4654.4,3718.2
8780,4657.7,2539.1,4647,3715.4
8780.7,4649.5,2519.1,4639.6,3712.5
8781.4,4641.3,2499.1,4632.3,3709.7
8782.1,4633.3,2479.1,4624.9,3706.8
8782.8,4625.6,2459.1,4617.5,3703.9
8783.5,4617.8,2439.1,4610.2,3701.1
8784.2,4610,2419.1,4602.8,3698.2
8784.9,4602.2,2399.1,4595.4,3695.4
8785.6,4594.4,2379.1,4588.1,3692.5
8786.3,4586.7,2359.1,4580.7,3689.7
8787,4578.9,2339.1,4573.3,3686.8
8787.7,4571.1,2319.1,4565.9,3683.9
8788.4,4563.3,2299.1,4558.6,3681.1
8789.1,4555.6,2279.1,4551.2,3678.2
8789.8,4547.8,2259.1,4543.8,3675.4
8790.5,4540,2239.1,4536.5,3672.5
8791.2,4532.2,2219.1,4529.1,3669.7
8791.9,4524.4,2199.1,4521.7,3666.8
8792.6,4516.7,2179.1,4514.4,3663.9
8793.3,4508.9,2159.1,4507,3661.1
8794,4501.1,2139.1,4499.6,3658.2
8794.7,4493.3,2119.1,4492.3,3655.4
8795.4,4485.6,2099.1,4484.9,3652.5
8796.1,4477.8,2079.1,4477.5,3649.7
8796.8,4470.2,2059.1,4470.2,3646.8
8797.5,4462.8,2039.1,4462.8,3643.9
8798.2,4455.4,2019.1,4455.4,3641.1
8798.9,4448.1,1999.1,4448.1,3638.2
8799.6,4440.7,1979.1,4440.7,3635.4
8800.3,4433.3,1959.1,4433.3,3632.5
8801,4425.9,1939.1,4425.9,3629.7
8801.7,4418.6,1919.1,4418.6,3626.8
8802.4,4411.2,1899.1,4411.2,3623.9
8803.1,4403.8,1879.1,4403.8,3621.1
8803.8,4396.5,1859.1,4396.5,3618.2
8804.5,4389.1,1839.1,4389.1,3615.4
8805.2,4381.7,1819.1,4381.7,3612.5
8805.9,4374.4,1799.1,4374.4,3609.7
8806.6,4367,1779.1,4367,3606.8
8807.3,4359.6,1759.1,4359.6,3603.9
8808,4352.3,1739.1,4352.3,3601.1
8808.7,4344.9,1719.1,4344.9,3598.2
8809.4,4337.5,1699.1,4337.5,3595.4
8810.1,4330.2,1679.1,4330.2,3592.5
8810.8,4322.8,1659.1,4322.8,3589.7
8811.5,4315.7,1639.1,4315.4,3586.8
8812.2,4308.7,1619.1,4308.1,3583.9
8812.9,4301.7,1599.1,4300.7,3581.1
8813.6,4294.7,1579.1,4293.3,3578.2
8814.3,4287.7,1559.1,4285.9,3575.4
8815,4280.7,1539.1,4278.6,3572.5
8815.7,4273.7,1519.1,4271.2,3569.7
8816.4,4266.7,1499.1,4263.8,3566.8
8817.1,4259.7,1479.1,4256.5,3563.9
8817.8,4252.7,1459.1,4249.1,3561.1
8818.5,4245.7,1439.1,4241.7,3558.2
8819.2,4238.7,1419.1,4234.4,3555.4
8819.9,4231.7,1399.1,4227,3552.5
8820.6,4224.7,1379.1,4219.6,3549.7
8821.3,4217.7,1359.1,4212.3,3546.8
8822,4210.7,1339.1,4204.9,3543.9
8822.7,4203.7,1319.1,4197.5,3541.1
8823.4,4196.7,1299.1,4190.2,3538.2
8824.1,4189.7,1279.1,4182.8,3535.4
8824.8,4182.8,1259.1,4175.4,3532.5
8825.5,4176.1,1239.1,4168.1,3529.7
8826.2,4169.4,1219.1,4160.7,3526.8
8826.9,4162.8,1199.1,4153.3,3523.9
8827.6,4156.1,1179.1,4145.9,3521.1
8828.3,4149.4,1159.1,4138.6,3518.2
8829,4142.8,1139.1,4131.2,3515.4
8829.7,4136.1,1119.1,4123.8,3512.5
8830.4,4129.4,1099.1,4116.5,3509.7
8831.1,4122.8,1079.1,4109.1,3506.8
8831.8,4116.1,1059.1,4101.7,3503.9
8832.5,4109.4,1039.1,4094.4,3501.1
8833.2,4102.8,1019.1,4087,3498.2
8833.9,4096.1,999.13,4079.6,3495.4
8834.6,4089.4,979.13,4072.3,3492.5
8835.3,4082.8,959.13,4064.9,3489.7
8836,4076.1,939.13,4057.5,3486.8
8836.7,4069.4,919.13,4050.2,3483.9
8837.4,4062.8,899.13,4042.8,3481.1
8838.1,4056.1,879.13,4035.4,3478.2
8838.8,4049.7,859.13,4028.1,3475.4
8839.5,4043.3,839.13,4020.7,3472.5
8840.2,4036.9,819.13,4013.3,3469.7
8840.9,4030.6,799.13,4005.9,3466.8
8841.6,4024.2,779.13,3998.6,3463.9
8842.3,4017.9,759.13,3991.2,3461.1
8843,4011.5,739.13,3983.8,3458.2
8843.7,4005.1,719.13,3976.5,3455.4
8844.4,3998.8,699.13,3969.1,3452.5
8845.1,3992.4,679.13,3961.7,3449.7
8845.8,3986,659.13,3954.4,3446.8
8846.5,3979.7,639.13,3947,3443.9
8847.2,3973.3,619.13,3939.6,3441.1
8847.9,3966.9,599.13,3932.3,3438.2
8848.6,3960.6,579.13,3924.9,3435.4
8849.3,3954.2,559.13,3917.5,3432.5
8850,3947.9,539.13,3910.2,3429.7
8850.7,3941.5,519.13,3902.8,3426.8
8851.4,3935.2,499.13,3895.4,3423.9
8852.1,3929.1,479.13,3888.1,3421.1
8852.8,3923,459.13,3880.7,3418.2
8853.5,3916.9,439.13,3873.3,3415.4
8854.2,3910.8,419.13,3865.9,3412.5
8854.9,3904.8,399.13,3858.6,3409.7
8855.6,3898.7,379.13,3851.2,3406.8
8856.3,3892.6,359.13,3843.8,3403.9
8857,3886.5,339.13,3836.5,3401.1
8857.7,3880.4,319.13,3829.1,3398.2
8858.4,3874.3,299.13,3821.7,3395.4
8859.1,3868.2,279.13,3814.4,3392.5
8859.8,3862.1,259.13,3807,3389.7
8860.5,3856.1,239.13,3799.6,3386.8
8861.2,3850,219.13,3792.3,3383.9
8861.9,3843.9,199.13,3784.9,3381.1
8862.6,3837.8,179.13,3777.5,3378.2
8863.3,3831.7,159.13,3770.2,3375.4
8864,3825.7,139.13,3762.8,3372.5
8864.7,3819.8,119.13,3755.4,3369.7
8865.4,3814,99.135,3748.1,3366.8
8866.1,3808.2,79.135,3740.7,3363.9
8866.8,3802.3,59.135,3733.3,3361.1
8867.5,3796.5,39.135,3725.9,3358.2
8868.2,3790.7,19.135,3718.6,3355.4
8868.9,3784.8,-0.86523,3711.2,3352.5
8869.6,3779,-20.865,3703.8,3349.7
8870.3,3773.2,-40.865,3696.5,3346.8
8871,3767.3,-60.865,3689.1,3343.9
8871.7,3761.5,-80.865,3681.7,3341.1
8872.4,3755.7,-100.87,3674.4,3338.2
8873.1,3749.8,-120.87,3667,3335.4
8873.8,3744,-140.87,3659.6,3332.5
8874.5,3738.2,-160.87,3652.3,3329.7
8875.2,3732.3,-180.87,3644.9,3326.8
8875.9,3726.5,-200.87,3637.5,3323.9
8876.6,3720.8,-220.87,3630.2,3321.1
8877.3,3715.2,-240.87,3622.8,3318.2
8878,3709.6,-260.87,3615.4,3315.4
8878.7,3704,-280.87,3608.1,3312.5
8879.4,3698.4,-300.87,3600.7,3309.7
8880.1,3692.8,-320.87,3593.3,3306.8
8880.8,3687.2,-340.87,3585.9,3303.9
8881.5,3681.6,-360.87,3578.6,3301.1
8882.2,3676,-380.87,3571.2,3298.2
8882.9,3670.4,-400.87,3563.8,3295.4
8883.6,3664.8,-420.87,3556.5,3292.5
8884.3,3659.2,-440.87,3549.1,3289.7
8885,3653.6,-460.87,3541.7,3286.8
8885.7,3648,-480.87,3534.4,3283.9
8886.4,3642.4,-500.87,3527,3281.1
8887.1,3636.8,-520.87,3519.6,3278.2
8887.8,3631.2,-540.87,3512.3,3275.4
8888.5,3625.7,-560.87,3504.9,3272.5
8889.2,3620.3,-580.87,3497.5,3269.7
8889.9,3614.9,-600.87,3490.2,3266.8
8890.6,3609.5,-620.87,3482.8,3263.9
8891.3,3604.2,-640.87,3475.4,3261.1
8892,3598.8,-660.87,3468.1,3258.2
8892.7,3593.4,-680.87,3460.7,3255.4
8893.4,3588,-700.87,3453.3,3252.5
8894.1,3582.6,-720.87,3445.9,3249.7
8894.8,3577.2,-740.87,3438.6,3246.8
8895.5,3571.8,-760.87,3431.2,3243.9
8896.2,3566.5,-780.87,3423.8,3241.1
8896.9,3561.1,-800.87,3416.5,3238.2
8897.6,3555.7,-820.87,3409.1,3235.4
8898.3,3550.3,-840.87,3401.7,3232.5
8899,3544.9,-860.87,3394.4,3229.7
8899.7,3539.5,-880.87,3387,3226.8
8900.4,3534.3,-900.87,3379.6,3223.9
8901.1,3529.1,-920.87,3372.3,3221.1
8901.8,3523.9,-940.87,3364.9,3218.2
8902.5,3518.8,-960.87,3357.5,3215.4
8903.2,3513.6,-980.87,3350.2,3212.5
8903.9,3508.4,-1000.9,3342.8,3209.7
8904.6,3503.2,-1020.9,3335.4,3206.8
8905.3,3498,-1040.9,3328.1,3203.9
8906,3492.8,-1060.9,3320.7,3201.1
8906.7,3487.6,-1080.9,3313.3,3198.2
8907.4,3482.5,-1100.9,3305.9,3195.4
8908.1,3477.3,-1120.9,3298.6,3192.5
8908.8,3472.1,-1140.9,3291.2,3189.7
8909.5,3466.9,-1160.9,3283.8,3186.8
8910.2,3461.7,-1180.9,3276.5,3183.9
8910.9,3456.5,-1200.9,3269.1,3181.1
8911.6,3451.4,-1220.9,3261.7,3178.2
8912.3,3446.4,-1240.9,3254.4,3175.4
8913,3441.4,-1260.9,3247,3172.5
8913.7,3436.4,-1280.9,3239.6,3169.7
8914.4,3431.4,-1300.9,3232.3,3166.8
8915.1,3426.4,-1320.9,3224.9,3163.9
8915.8,3421.4,-1340.9,3217.5,3161.1
8916.5,3416.4,-1360.9,3210.2,3158.2
8917.2,3411.4,-1380.9,3202.8,3155.4
8917.9,3406.4,-1400.9,3195.4,3152.5
8918.6,3401.4,-1420.9,3188.1,3149.7
8919.3,3396.4,-1440.9,3180.7,3146.8
8920,3391.4,-1460.9,3173.3,3143.9
8920.7,3386.4,-1480.9,3165.9,3141.1
8921.4,3381.4,-1500.9,3158.6,3138.2
8922.1,3376.4,-1520.9,3151.2,3135.4
8922.8,3371.6,-1540.9,3143.8,3132.5
8923.5,3366.7,-1560.9,3136.5,3129.7
8924.2,3361.9,-1580.9,3129.1,3126.8
8924.9,3357.1,-1600.9,3121.7,3123.9
8925.6,3352.2,-1620.9,3114.4,3121.1
8926.3,3347.4,-1640.9,3107,3118.2
8927,3342.6,-1660.9,3099.6,3115.4
8927.7,3337.8,-1680.9,3092.3,3112.5
8928.4,3332.9,-1700.9,3084.9,3109.7
8929.1,3328.1,-1720.9,3077.5,3106.8
8929.8,3323.3,-1740.9,3070.2,3103.9
8930.5,3318.4,-1760.9,3062.8,3101.1
8931.2,3313.6,-1780.9,3055.4,3098.2
8931.9,3308.8,-1800.9,3048.1,3095.4
8932.6,3304,-1820.9,3040.7,3092.5
8933.3,3299.2,-1840.9,3033.3,3089.7
8934,3294.5,-1860.9,3025.9,3086.8
8934.7,3289.8,-1880.9,3018.6,3083.9
8935.4,3285.2,-1900.9,3011.2,3081.1
8936.1,3280.5,-1920.9,3003.8,3078.2
8936.8,3275.8,-1940.9,2996.5,3075.4
8937.5,3271.2,-1960.9,2989.1,3072.5
8938.2,3266.5,-1980.9,2981.7,3069.7
8938.9,3261.8,-2000.9,2974.4,3066.8
8939.6,3257.2,-2020.9,2967,3063.9
8940.3,3252.5,-2040.9,2959.6,3061.1
8941,3247.8,-2060.9,2952.3,3058.2
8941.7,3243.2,-2080.9,2944.9,3055.4
8942.4,3238.5,-2100.9,2937.5,3052.5
8943.1,3233.8,-2120.9,2930.2,3049.7
8943.8,3229.2,-2140.9,2922.8,3046.8
8944.5,3224.6,-2160.9,2915.4,3043.9
8945.2,3220.1,-2180.9,2908.1,3041.1
8945.9,3215.6,-2200.9,2900.7,3038.2
8946.6,3211.1,-2220.9,2893.3,3035.4
8947.3,3206.6,-2240.9,2885.9,3032.5
8948,3202.1,-2260.9,2878.6,3029.7
8948.7,3197.5,-2280.9,2871.2,3026.8
8949.4,3193,-2300.9,2863.8,3023.9
8950.1,3188.5,-2320.9,2856.5,3021.1
8950.8,3184,-2340.9,2849.1,3018.2
8951.5,3179.5,-2360.9,2841.7,3015.4
8952.2,3175,-2380.9,2834.4,3012.5
8952.9,3170.4,-2400.9,2827,3009.7
8953.6,3165.9,-2420.9,2819.6,3006.8
8954.3,3161.4,-2440.9,2812.3,3003.9
8955,3157.1,-2460.9,2804.9,3001.1
8955.7,3152.7,-2480.9,2797.5,2998.2
8956.4,3148.3,-2500.9,2790.2,2995.4
8957.1,3143.9,-2520.9,2782.8,2992.5
8957.8,3139.6,-2540.9,2775.4,2989.7
8958.5,3135.2,-2560.9,2768.1,2986.8
8959.2,3130.8,-2580.9,2760.7,2983.9
8959.9,3126.4,-2600.9,2753.3,2981.1
8960.6,3122.1,-2620.9,2745.9,2978.2
8961.3,3117.7,-2640.9,2738.6,2975.4
8962,3113.3,-2660.9,2731.2,2972.5
8962.7,3108.9,-2680.9,2723.8,2969.7
8963.4,3104.6,-2700.9,2716.5,2966.8
8964.1,3100.2,-2720.9,2709.1,2963.9
8964.8,3095.9,-2740.9,2701.7,2961.1
8965.5,3091.6,-2760.9,2694.4,2958.2
8966.2,3087.4,-2780.9,2687,2955.4
8966.9,3083.2,-2800.9,2679.6,2952.5
8967.6,3078.9,-2820.9,2672.3,2949.7
8968.3,3074.7,-2840.9,2664.9,2946.8
8969,3070.4,-2860.9,2657.5,2943.9
8969.7,3066.2,-2880.9,2650.2,2941.1
8970.4,3061.9,-2900.9,2642.8,2938.2
8971.1,3057.7,-2920.9,2635.4,2935.4
8971.8,3053.5,-2940.9,2628.1,2932.5
8972.5,3049.2,-2960.9,2620.7,2929.7
8973.2,3045,-2980.9,2613.3,2926.8
8973.9,3040.7,-3000.9,2605.9,2923.9
8974.6,3036.5,-3020.9,2598.6,2921.1
8975.3,3032.4,-3040.9,2591.2,2918.2
8976,3028.3,-3060.9,2583.8,2915.4
8976.7,3024.2,-3080.9,2576.5,2912.5
8977.4,3020.1,-3100.9,2569.1,2909.7
8978.1,3015.9,-3120.9,2561.7,2906.8
8978.8,3011.8,-3140.9,2554.4,2903.9
8979.5,3007.7,-3160.9,2547,2901.1
8980.2,3003.6,-3180.9,2539.6,2898.2
8980.9,2999.5,-3200.9,2532.3,2895.4
8981.6,2995.4,-3220.9,2524.9,2892.5
8982.3,2991.2,-3240.9,2517.5,2889.7
8983,2987.1,-3260.9,2510.2,2886.8
8983.7,2983,-3280.9,2502.8,2883.9
8984.4,2978.9,-3300.9,2495.4,2881.1
8985.1,2974.9,-3320.9,2488.1,2878.2
8985.8,2970.9,-3340.9,2480.7,2875.4
8986.5,2966.9,-3360.9,2473.3,2872.5
8987.2,2962.9,-3380.9,2465.9,2869.7
8987.9,2958.9,-3400.9,2458.6,2866.8
8988.6,2954.9,-3420.9,2451.2,2863.9
8989.3,2950.9,-3440.9,2443.8,2861.1
8990,2946.9,-3460.9,2436.5,2858.2
8990.7,2942.9,-3480.9,2429.1,2855.4
8991.4,2938.9,-3500.9,2421.7,2852.5
8992.1,2934.9,-3520.9,2414.4,2849.7
8992.8,2930.9,-3540.9,2407,2846.8
8993.5,2926.9,-3560.9,2399.6,2843.9
8994.2,2923,-3580.9,2392.3,2841.1
8994.9,2919.1,-3600.9,2384.9,2838.2
8995.6,2915.2,-3620.9,2377.5,2835.4
8996.3,2911.3,-3640.9,2370.2,2832.5
8997,2907.5,-3660.9,2362.8,2829.7
8997.7,2903.6,-3680.9,2355.4,2826.8
8998.4,2899.7,-3700.9,2348.1,2823.9
8999.1,2895.8,-3720.9,2340.7,2821.1
8999.8,2891.9,-3740.9,2333.3,2818.2
9000.5,2888,-3760.9,2325.9,2815.4
9001.2,2884.1,-3780.9,2318.6,2812.5
9001.9,2880.2,-3800.9,2311.2,2809.7
9002.6,2876.3,-3820.9,2303.8,2806.8
9003.3,2872.5,-3840.9,2296.5,2803.9
9004,2868.7,-3860.9,2289.1,2801.1
9004.7,2864.9,-3880.9,2281.7,2798.2
9005.4,2861.1,-3900.9,2274.4,2795.4
9006.1,2857.3,-3920.9,2267,2792.5
9006.8,2853.6,-3940.9,2259.6,2789.7
9007.5,2849.8,-3960.9,2252.3,2786.8
9008.2,2846,-3980.9,2244.9,2783.9
9008.9,2842.2,-4000.9,2237.5,2781.1
9009.6,2838.4,-4020.9,2230.2,2778.2
9010.3,2834.6,-4040.9,2222.8,2775.4
9011,2830.9,-4060.9,2215.4,2772.5
9011.7,2827.1,-4080.9,2208.1,2769.7
9012.4,2823.3,-4100.9,2200.7,2766.8
9013.1,2819.6,-4120.9,2193.3,2763.9
9013.8,2815.9,-4140.9,2185.9,2761.1
9014.5,2812.2,-4160.9,2178.6,2758.2
9015.2,2808.6,-4180.9,2171.2,2755.4
9015.9,2804.9,-4200.9,2163.8,2752.5
9016.6,2801.2,-4220.9,2156.5,2749.7
9017.3,2797.5,-4240.9,2149.1,2746.8
9018,2793.8,-4260.9,2141.7,2743.9
9018.7,2790.1,-4280.9,2134.4,2741.1
9019.4,2786.5,-4300.9,2127,2738.2
9020.1,2782.8,-4320.9,2119.6,2735.4
9020.8,2779.1,-4340.9,2112.3,2732.5
9021.5,2775.4,-4360.9,2104.9,2729.7
9022.2,2771.8,-4380.9,2097.5,2726.8
9022.9,2768.2,-4400.9,2090.2,2723.9
9023.6,2764.6,-4420.9,2082.8,2721.1
9024.3,2761,-4440.9,2075.4,2718.2
9025,2757.5,-4460.9,2068.1,2715.4
9025.7,2753.9,-4480.9,2060.7,2712.5
9026.4,2750.3,-4500.9,2053.3,2709.7
9027.1,2746.7,-4520.9,2045.9,2706.8
9027.8,2743.1,-4540.9,2038.6,2703.9
9028.5,2739.5,-4560.9,2031.2,2701.1
9029.2,2735.9,-4580.9,2023.8,2698.2
9029.9,2732.3,-4600.9,2016.5,2695.4
9030.6,2728.8,-4620.9,2009.1,2692.5
9031.3,2725.3,-4640.9,2001.7,2689.7
9032,2721.8,-4660.9,1994.4,2686.8
9032.7,2718.3,-4680.9,1987,2683.9
9033.4,2714.8,-4700.9,1979.6,2681.1
9034.1,2711.3,-4720.9,1972.3,2678.2
9034.8,2707.8,-4740.9,1964.9,2675.4
9035.5,2704.3,-4760.9,1957.5,2672.5
9036.2,2700.8,-4780.9,1950.2,2669.7
9036.9,2697.3,-4800.9,1942.8,2666.8
9037.6,2693.8,-4820.9,1935.4,2663.9
9038.3,2690.3,-4840.9,1928.1,2661.1
9039,2686.8,-4860.9,1920.7,2658.2
9039.7,2683.3,-4880.9,1913.3,2655.4
9040.4,2679.9,-4900.9,1905.9,2652.5
9041.1,2676.5,-4920.9,1898.6,2649.7
9041.8,2673.1,-4940.9,1891.2,2646.8
9042.5,2669.7,-4960.9,1883.8,2643.9
9043.2,2666.3,-4980.9,1876.5,2641.1
9043.9,2662.8,-5000.9,1869.1,2638.2
9044.6,2659.4,-5020.9,1861.7,2635.4
9045.3,2656,-5040.9,1854.4,2632.5
9046,2652.6,-5060.9,1847,2629.7
9046.7,2649.2,-5080.9,1839.6,2626.8
9047.4,2645.8,-5100.9,1832.3,2623.9
9048.1,2642.4,-5120.9,1824.9,2621.1
9048.8,2639.1,-5140.9,1817.5,2618.2
9049.5,2635.7,-5160.9,1810.2,2615.4
9050.2,2632.4,-5180.9,1802.8,2612.5
9050.9,2629.1,-5200.9,1795.4,2609.7
9051.6,2625.7,-5220.9,1788.1,2606.8
9052.3,2622.4,-5240.9,1780.7,2603.9
9053,2619.1,-5260.9,1773.3,2601.1
9053.7,2615.7,-5280.9,1765.9,2598.2
9054.4,2612.4,-5300.9,1758.6,2595.4
9055.1,2609.1,-5320.9,1751.2,2592.5
9055.8,2605.7,-5340.9,1743.8,2589.7
9056.5,2602.4,-5360.9,1736.5,2586.8
9057.2,2599.2,-5380.9,1729.1,2583.9
9057.9,2595.9,-5400.9,1721.7,2581.1
9058.6,2592.6,-5420.9,1714.4,2578.2
9059.3,2589.4,-5440.9,1707,2575.4
9060,2586.1,-5460.9,1699.6,2572.5
9060.7,2582.9,-5480.9,1692.3,2569.7
9061.4,2579.6,-5500.9,1684.9,2566.8
9062.1,2576.4,-5520.9,1677.5,2563.9
9062.8,2573.1,-5540.9,1670.2,2561.1
9063.5,2569.8,-5560.9,1662.8,2558.2
9064.2,2566.6,-5580.9,1655.4,2555.4
9064.9,2563.4,-5600.9,1648.1,2552.5
9065.6,2560.2,-5620.9,1640.7,2549.7
9066.3,2557,-5640.9,1633.3,2546.8
9067,2553.8,-5660.9,1625.9,2543.9
9067.7,2550.6,-5680.9,1618.6,2541.1
9068.4,2547.5,-5700.9,1611.2,2538.2
9069.1,2544.3,-5720.9,1603.8,2535.4
9069.8,2541.1,-5740.9,1596.5,2532.5
9070.5,2537.9,-5760.9,1589.1,2529.7
9071.2,2534.7,-5780.9,1581.7,2526.8
9071.9,2531.5,-5800.9,1574.4,2523.9
9072.6,2528.4,-5820.9,1567,2521.1
9073.3,2525.2,-5840.9,1559.6,2518.2
9074,2522.1,-5860.9,1552.3,2515.4
9074.7,2519,-5880.9,1544.9,2512.5
9075.4,2515.9,-5900.9,1537.5,2509.7
9076.1,2512.8,-5920.9,1530.2,2506.8
9076.8,2509.7,-5940.9,1522.8,2503.9
9077.5,2506.5,-5960.9,1515.4,2501.1
9078.2,2503.4,-5980.9,1508.1,2498.2
9078.9,2500.3,-6000.9,1500.7,2495.4
9079.6,2497.2,-6020.9,1493.3,2492.5
9080.3,2494.1,-6040.9,1485.9,2489.7
9081,2491,-6060.9,1478.6,2486.8
9081.7,2487.9,-6080.9,1471.2,2483.9
9082.4,2484.9,-6100.9,1463.8,2481.1
9083.1,2481.9,-6120.9,1456.5,2478.2
9083.8,2478.8,-6140.9,1449.1,2475.4
9084.5,2475.8,-6160.9,1441.7,2472.5
9085.2,2472.7,-6180.9,1434.4,2469.7
9085.9,2469.7,-6200.9,1427,2466.8
9086.6,2466.6,-6220.9,1419.6,2463.9
9087.3,2463.6,-6240.9,1412.3,2461.1
9088,2460.6,-6260.9,1404.9,2458.2
9088.7,2457.5,-6280.9,1397.5,2455.4
9089.4,2454.5,-6300.9,1390.2,2452.5
9090.1,2451.5,-6320.9,1382.8,2449.7
9090.8,2448.5,-6340.9,1375.4,2446.8
9091.5,2445.6,-6360.9,1368.1,2443.9
9092.2,2442.6,-6380.9,1360.7,2441.1
9092.9,2439.6,-6400.9,1353.3,2438.2
9093.6,2436.6,-6420.9,1345.9,2435.4
9094.3,2433.6,-6440.9,1338.6,2432.5
9095,2430.7,-6460.9,1331.2,2429.7
9095.7,2427.7,-6480.9,1323.8,2426.8
9096.4,2424.7,-6500.9,1316.5,2423.9
9097.1,2421.7,-6520.9,1309.1,2421.1
9097.8,2418.8,-6540.9,1301.7,2418.2
9098.5,2415.9,-6560.9,1294.4,2415.4
9099.2,2413,-6580.9,1287,2412.5
9099.9,2410.1,-6600.9,1279.6,2409.7
9100.6,2407.2,-6620.9,1272.3,2406.8
9101.3,2404.2,-6640.9,1264.9,2403.9
9102,2401.3,-6660.9,1257.5,2401.1
9102.7,2398.4,-6680.9,1250.2,2398.2
9103.4,2395.5,-6700.9,1242.8,2395.4
9104.1,2392.6,-6720.9,1235.4,2392.5
9104.8,2389.7,-6740.9,1228.1,2389.7
9105.5,2386.8,-6760.9,1220.7,2386.8
9106.2,2383.9,-6780.9,1213.3,2383.9
9106.9,2381.1,-6800.9,1205.9,2381.1
9107.6,2378.2,-6820.9,1198.6,2378.2
9108.3,2375.4,-6840.9,1191.2,2375.4
9109,2372.5,-6860.9,1183.8,2372.5
9109.7,2369.7,-6880.9,1176.5,2369.7
9110.4,2366.8,-6900.9,1169.1,2366.8
9111.1,2363.9,-6920.9,1161.7,2363.9
9111.8,2361.1,-6940.9,1154.4,2361.1
9112.5,2358.2,-6960.9,1147,2358.2
9113.2,2355.4,-6980.9,1139.6,2355.4
9113.9,2352.6,-7000.9,1132.3,2352.5
9114.6,2349.8,-7020.9,1124.9,2349.7
9115.3,2347,-7040.9,1117.5,2346.8
9116,2344.2,-7060.9,1110.2,2343.9
9116.7,2341.4,-7080.9,1102.8,2341.1
9117.4,2338.6,-7100.9,1095.4,2338.2
9118.1,2335.8,-7120.9,1088.1,2335.4
9118.8,2333,-7140.9,1080.7,2332.5
9119.5,2330.2,-7160.9,1073.3,2329.7
9120.2,2327.5,-7180.9,1065.9,2326.8
9120.9,2324.7,-7200.9,1058.6,2323.9
9121.6,2322,-7220.9,1051.2,2321.1
9122.3,2319.2,-7240.9,1043.8,2318.2
9123,2316.5,-7260.9,1036.5,2315.4
9123.7,2313.7,-7280.9,1029.1,2312.5
9124.4,2311,-7300.9,1021.7,2309.7
9125.1,2308.2,-7320.9,1014.4,2306.8
9125.8,2305.5,-7340.9,1007,2303.9
9126.5,2302.7,-7360.9,999.63,2301.1
9127.2,2300,-7380.9,992.26,2298.2
9127.9,2297.3,-7400.9,984.9,2295.4
9128.6,2294.6,-7420.9,977.53,2292.5
9129.3,2291.9,-7440.9,970.16,2289.7
9130,2289.2,-7460.9,962.79,2286.8
9130.7,2286.5,-7480.9,955.42,2283.9
9131.4,2283.8,-7500.9,948.05,2281.1
9132.1,2282.8,-7520.9,940.68,2278.2
9132.8,2282.5,-7540.9,933.32,2275.4
9133.5,2282.3,-7560.9,925.95,2272.5
9134.2,2282.1,-7580.9,918.58,2269.7
9134.9,2281.8,-7600.9,911.21,2266.8
9135.6,2281.6,-7620.9,903.84,2263.9
9136.3,2281.4,-7640.9,896.47,2261.1
9137,2281.1,-7660.9,889.11,2258.2
9137.7,2280.9,-7680.9,881.74,2255.4
9138.4,2280.7,-7700.9,874.37,2252.5
9139.1,2280.4,-7720.9,867,2249.7
9139.8,2280.2,-7740.9,859.63,2246.8
9140.5,2280,-7760.9,852.26,2243.9
9141.2,2279.7,-7780.9,844.9,2241.1
9141.9,2279.5,-7800.9,837.53,2238.2
9142.6,2279.3,-7820.9,830.16,2235.4
9143.3,2279,-7840.9,822.79,2232.5
9144,2278.8,-7860.9,815.42,2229.7
9144.7,2278.6,-7880.9,808.05,2226.8
9145.4,2278.3,-7900.9,800.68,2223.9
9146.1,2278.1,-7920.9,793.32,2221.1
9146.8,2277.9,-7940.9,785.95,2218.2
9147.5,2277.6,-7960.9,778.58,2215.4
9148.2,2277.4,-7980.9,771.21,2212.5
9148.9,2277.2,-8000.9,763.84,2209.7
9149.6,2276.9,-8020.9,756.47,2206.8
9150.3,2276.7,-8040.9,749.11,2203.9
9151,2276.5,-8060.9,741.74,2201.1
9151.7,2276.2,-8080.9,734.37,2198.2
9152.4,2276,-8100.9,727,2195.4
9153.1,2275.8,-8120.9,719.63,2192.5
9153.8,2275.5,-8140.9,712.26,2189.7
9154.5,2275.3,-8160.9,704.9,2186.8
9155.2,2275.1,-8180.9,697.53,2183.9
9155.9,2274.8,-8200.9,690.16,2181.1
9156.6,2274.6,-8220.9,682.79,2178.2
9157.3,2274.4,-8240.9,675.42,2175.4
9158,2274.1,-8260.9,668.05,2172.5
9158.7,2273.9,-8280.9,660.68,2169.7
9159.4,2273.7,-8300.9,653.32,2166.8
9160.1,2273.4,-8320.9,645.95,2163.9
9160.8,2273.2,-8340.9,638.58,2161.1
9161.5,2273,-8360.9,631.21,2158.2
9162.2,2272.7,-8380.9,623.84,2155.4
9162.9,2272.5,-8400.9,616.47,2152.5
9163.6,2272.3,-8420.9,609.11,2149.7
9164.3,2272,-8440.9,601.74,2146.8
9165,2271.8,-8460.9,594.37,2143.9
9165.7,2271.6,-8480.9,587,2141.1
9166.4,2271.3,-8500.9,579.63,2138.2
9167.1,2271.1,-8520.9,572.26,2135.4
9167.8,2270.9,-8540.9,564.9,2132.5
9168.5,2270.6,-8560.9,557.53,2129.7
9169.2,2270.4,-8580.9,550.16,2126.8
9169.9,2270.2,-8600.9,542.79,2123.9
9170.6,2269.9,-8620.9,535.42,2121.1
9171.3,2269.7,-8640.9,528.05,2118.2
9172,2269.5,-8660.9,520.68,2115.4
9172.7,2269.2,-8680.9,513.32,2112.5
9173.4,2269,-8700.9,505.95,2109.7
9174.1,2268.8,-8720.9,498.58,2106.8
9174.8,2268.5,-8740.9,491.21,2103.9
9175.5,2268.3,-8760.9,483.84,2101.1
9176.2,2268.1,-8780.9,476.47,2098.2
9176.9,2267.8,-8800.9,469.11,2095.4
9177.6,2267.6,-8820.9,461.74,2092.5
9178.3,2267.4,-8840.9,454.37,2089.7
9179,2267.1,-8860.9,447,2086.8
9179.7,2266.9,-8880.9,439.63,2083.9
9180.4,2266.7,-8900.9,432.26,2081.1
9181.1,2266.4,-8920.9,424.9,2078.2
9181.8,2266.2,-8940.9,417.53,2075.4
9182.5,2266,-8960.9,410.16,2072.5
9183.2,2265.7,-8980.9,402.79,2069.7
9183.9,2265.5,-9000.9,395.42,2066.8
9184.6,2265.3,-9020.9,388.05,2063.9
9185.3,2265,-9040.9,380.68,2061.1
9186,2264.8,-9060.9,373.32,2058.2
9186.7,2264.6,-9080.9,365.95,2055.4
9187.4,2264.3,-9100.9,358.58,2052.5
9188.1,2264.1,-9120.9,351.21,2049.7
9188.8,2263.9,-9140.9,343.84,2046.8
9189.5,2263.6,-9160.9,336.47,2043.9
9190.2,2263.4,-9180.9,329.11,2041.1
9190.9,2263.2,-9200.9,321.74,2038.2
9191.6,2262.9,-9220.9,314.37,2035.4
9192.3,2262.7,-9240.9,307,2032.5
9193,2262.5,-9260.9,299.63,2029.7
9193.7,2262.2,-9280.9,292.26,2026.8
9194.4,2262,-9300.9,284.9,2023.9
9195.1,2261.8,-9320.9,277.53,2021.1
9195.8,2261.5,-9340.9,270.16,2018.2
9196.5,2261.3,-9360.9,262.79,2015.4
9197.2,2261.1,-9380.9,255.42,2012.5
9197.9,2260.8,-9400.9,248.05,2009.7
9198.6,2260.6,-9420.9,240.68,2006.8
9199.3,2260.4,-9440.9,233.32,2003.9
9200,2260.1,-9460.9,225.95,2001.1


==> low_bnd_ex_points.dat <==
8574.8,8574.8
8779.4,5443.1
8807.3,4403.6
8969.5,3343.3
9131.6,2282.9


==> two_mess_plot_K128_P1.0_q0.50_alpha50_150_genie.dat <==
18069,141.16
16615,257.41
15964,366.72
15574,471.12
15308,571.41
15112,668.02
14960,761.69
14837,853.44
14736,942.61
14651,1029.7
14576,1116.5
14513,1199.5
14461,1275.1
14415,1350
14367,1432.9
14318,1524.6
14272,1617.2
14235,1700
14208,1766.4
14190,1816.5
14177,1854.9
14168,1888.4
14158,1922.9
14147,1963.2
14132,2012.4
14115,2073
14095,2146.4
14071,2233.5
14044,2333.7
14015,2445.6
13985,2566.2
13955,2691.8
13926,2817.7
13899,2939.5
13875,3052.9
13854,3154.6
13837,3242.5
13823,3315.7
13812,3374.4
13804,3419.9
13799,3453.8
13795,3478.2
13792,3495.1
13790,3506.5
13789,3513.9
13789,3518.5
13788,3521.3
13788,3522.9
13788,3523.9
13788,3524.4
13788,3524.6
13788,3524.8
13788,3524.8
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9
13788,3524.9


==> two_mess_plot_K128_P1.0_q0.50_alpha50_150_lower.dat <==
13529,6194.2
13597,5197.7
13665,4418.4
13733,3808.9
13801,3315.6
13869,2914.2
13937,2582.3
14005,2304
14074,2069.3
14142,1869.2
14210,1697.4
14278,1548.5
14346,1418.5
14414,1304.7
14482,1204.2
14550,1115.1
14618,1035.8
14687,964.74
14755,900.98
14823,843.47
14891,791.42
14959,744.13
15027,701.05
15095,661.77
15163,625.75
15231,592.66
15299,562.22
15368,534.14
15436,508.12
15504,484.1
15572,461.65
15640,440.96
15708,421.62
15776,403.55
15844,386.65
15912,370.83
15980,355.97
16049,341.93
16117,328.94
16185,316.67
16253,304.86
16321,294.07
16389,283.6
16457,273.9
16525,264.45
16593,255.84
16662,247.24
16730,239.53
16798,232.01
16866,224.49
16934,217.99
17002,211.55
17070,205.12
17138,199.09
17206,193.73
17274,188.37
17343,183.01
17411,177.65
17479,173.19
17547,168.9
17615,164.62
17683,160.33
17751,156.05
17819,151.76
17887,148.18
17956,144.96
18024,141.75
18092,138.54
18160,135.33
18228,134.16
18296,134.16
18364,134.16
18432,134.16
18500,134.16
18568,134.16
18637,134.16
18705,134.16
18773,134.16
18841,134.16
18909,134.16
18977,134.16
19045,134.16
19113,134.16
19181,134.16
19250,134.16
19318,134.16
19386,134.16
19454,134.16
19522,134.16
19590,134.16
19658,134.16
19726,134.16
19794,134.16
19862,134.16
19931,134.16
19999,134.16
20067,134.16
20135,134.16
20203,134.16
20271,134.16
20339,134.16


==> two_mess_plot_K128_P1.0_q0.50_alpha50_150_opt.dat <==
14354,4071.2
14354,4071.2
14354,4071.2
14354,4071.2
14354,4071.2
14354,4071.2
14354,4071.2
14354,4071.2
14354,4071.2
14354,4071.2
14354,4071.1
14355,4071.1
14355,4070.9
14355,4070.7
14355,4070.2
14355,4067.8
14355,4065.1
14356,4060.8
14357,4053.9
14357,4053.9
14358,4043.3
14360,4027.5
14363,4005
14363,4005
14368,3973.8
14375,3932.4
14375,3932.4
14383,3879.3
14383,3879.3
14383,3879.3
14394,3813.6
14394,3813.6
14407,3735.7
14407,3735.7
14407,3735.6
14424,3646.4
14424,3646.3
14442,3548.5
14442,3548.2
14462,3444.9
14462,3444.4
14463,3443.5
14484,3339.1
14484,3337.7
14506,3236.3
14507,3233.9
14507,3230.3
14528,3139.8
14529,3136.2
14530,3130.8
14550,3047
14552,3039.3
14569,2968.2
14572,2957.5
14576,2943.4
14591,2885.6
14596,2867.4
14608,2822.7
14614,2800.2
14622,2773.6
14632,2740.5
14641,2710
14648,2686.4
14659,2653
14664,2636.2
14676,2600.8
14681,2587.4
14685,2572.7
14693,2551.4
14698,2536.9
14705,2515.6
14718,2480.9
14730,2447.2
14742,2415
14761,2365.7
14773,2337
14783,2312.6
14810,2249
14819,2229.2
14851,2158.6
14858,2143.3
14864,2131.9
14897,2064.5
14902,2056.4
15027,1818.2
15062,1752.8
15064,1748.5
15068,1741.5
15111,1668.8
15118,1658.2
15158,1595.7
15168,1580.9
15204,1530.7
15219,1511.4
15236,1488.1
15274,1439.1
15293,1415.9
15314,1390
15338,1363.4
15373,1325.7
15397,1300.5
15447,1252.2
15471,1230.5
15490,1213.1
15556,1156.5
15655,1085.2
15672,1073.5
15693,1060.4
15997,871.87
16158,789.96
16204,769.64
16316,720.76
16365,701.68
16413,685.06
16525,647.05
16577,630.41
16632,613.18
16796,571.3
16868,553.96
16957,534.56
17497,436.96
17855,381.72
17975,363.59
18164,343.71
19049,267.49
19762,223.94
20186,200.06
21566,179.5
24413,167.88


==> two_mess_plot_K16_P1.0_q0.50_alpha500_1500_genie.dat <==
18185,1136.6
17637,2062.6
17410,2782.5
17274,3442.8
17182,4039.9
17123,4532.5
17094,4832.3
17082,4976.8
17079,5029
17078,5043.9
17078,5047.1
17078,5047.6
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7
17078,5047.7


==> two_mess_plot_K16_P1.0_q0.50_alpha500_1500_lower.dat <==
16807,7855.1
16828,7461.4
16848,7132.9
16869,6804.4
16890,6475.9
16910,6202
16931,5939.4
16952,5676.8
16972,5447.9
16993,5229.2
17014,5012.5
17034,4825.3
17055,4638.1
17076,4465.5
17096,4301.9
17117,4145.3
17138,4000
17158,3859.4
17179,3728.9
17200,3602.8
17220,3484.4
17241,3371.3
17262,3262.9
17282,3161.5
17303,3062.9
17324,2970.4
17344,2881.7
17365,2796
17386,2715.5
17406,2637.9
17427,2563.2
17448,2492
17468,2424.2
17489,2358.7
17510,2295.9
17530,2235.5
17551,2177.8
17572,2122.2
17592,2068.7
17613,2017.2
17634,1967.5
17654,1919.8
17675,1873.9
17696,1829.8
17716,1787.1
17737,1746
17758,1706.1
17778,1667.6
17799,1630.7
17820,1594.7
17840,1560
17861,1526.7
17882,1494.1
17902,1462.7
17923,1432.3
17944,1402.8
17964,1374.4
17985,1346.6
18006,1320
18026,1293.9
18047,1268.9
18068,1244.1
18088,1220.7
18109,1197.3
18130,1175
18150,1153.5
18171,1132.3
18192,1112.3
18212,1093.1
18233,1077.8
18254,1077.1
18274,1077.1
18295,1077.1
18316,1077.1
18336,1077.1
18357,1077.1
18378,1077.1
18398,1077.1
18419,1077.1
18440,1077.1
18460,1077.1
18481,1077.1
18502,1077.1
18522,1077.1
18543,1077.1
18564,1077.1
18584,1077.1
18605,1077.1
18626,1077.1
18646,1077.1
18667,1077.1
18688,1077.1
18708,1077.1
18729,1077.1
18750,1077.1
18770,1077.1
18791,1077.1
18812,1077.1
18832,1077.1
18853,1077.1
18874,1077.1


==> two_mess_plot_K16_P1.0_q0.50_alpha500_1500_opt.dat <==
17188,5150.5
17188,5150.5
17188,5150.5
17188,5150.4
17188,5149.9
17188,5147.1
17188,5147.1
17188,5134.1
17188,5134.1
17188,5134
17191,5089.3
17191,5089.2
17199,4968.3
17199,4967.3
17200,4962.9
17220,4720.6
17221,4705.5
17261,4322.1
17266,4281
17326,3842.8
17337,3760.6
17360,3630.1
17448,3158.2
17482,3008.9
17627,2499.8
17677,2338.6
17759,2164.1
18120,1475
18325,1237.3
18405,1201.5
18586,1180.7
18925,1168.7


==> two_mess_plot_K16_P1.0_q0.50_alpha50_150_genie.dat <==
2258.6,141.16
2097.1,244.49
2029.7,323.41
1989.1,394.96
1961.5,459.17
1943.9,511.78
1935.2,543.64
1931.7,558.92
1930.6,564.43
1930.4,566
1930.3,566.33
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39
1930.3,566.39


==> two_mess_plot_K16_P1.0_q0.50_alpha50_150_lower.dat <==
1849,868.12
1855.1,828.85
1861.3,791.72
1867.4,756.88
1873.6,724.67
1879.7,694.61
1885.9,666.32
1892,639.73
1898.2,614.74
1904.3,591.22
1910.4,569.07
1916.6,548.19
1922.7,528.49
1928.9,509.86
1935,492.23
1941.2,475.52
1947.3,459.67
1953.5,444.61
1959.6,430.29
1965.7,416.72
1971.9,403.82
1978,391.5
1984.2,379.74
1990.3,368.53
1996.5,357.86
2002.6,347.65
2008.8,337.86
2014.9,328.51
2021,319.57
2027.2,311
2033.3,302.75
2039.5,294.89
2045.6,287.32
2051.8,280.05
2057.9,273.06
2064.1,266.37
2070.2,259.91
2076.3,253.68
2082.5,247.68
2088.6,241.94
2094.8,236.38
2100.9,231.02
2107.1,225.85
2113.2,220.87
2119.4,216.03
2125.5,211.38
2131.6,206.89
2137.8,202.52
2143.9,198.32
2150.1,194.27
2156.2,190.3
2162.4,186.5
2168.5,182.81
2174.7,179.22
2180.8,175.76
2186.9,172.38
2193.1,169.12
2199.2,165.95
2205.4,162.9
2211.5,159.89
2217.7,156.98
2223.8,154.18
2230,151.45
2236.1,148.79
2242.2,146.19
2248.4,143.7
2254.5,141.26
2260.7,138.9
2266.8,136.68
2273,135
2279.1,134.94
2285.3,134.94
2291.4,134.94
2297.5,134.94
2303.7,134.94
2309.8,134.94
2316,134.94
2322.1,134.94
2328.3,134.94
2334.4,134.94
2340.6,134.94
2346.7,134.94
2352.8,134.94
2359,134.94
2365.1,134.94
2371.3,134.94
2377.4,134.94
2383.6,134.94
2389.7,134.94
2395.9,134.94
2402,134.94
2408.1,134.94
2414.3,134.94
2420.4,134.94
2426.6,134.94
2432.7,134.94
2438.9,134.94
2445,134.94
2451.2,134.94
2457.3,134.94
2900.4,134.94


==> two_mess_plot_K16_P1.0_q0.50_alpha50_150_opt.dat <==
2036.6,666.12
2036.6,666.12
2036.6,666.12
2036.6,666.12
2036.6,666.12
2036.6,666.11
2036.6,666.06
2036.6,666.06
2036.6,665.77
2036.6,665.77
2036.8,664.4
2036.8,664.4
2037.7,659.68
2040.2,646.95
2040.2,646.84
2040.4,646.37
2046.7,620.76
2047.1,619.11
2059.5,578.41
2060.9,573.94
2064.5,564.92
2083.3,518.15
2090.2,503.76
2117.5,453.05
2128.1,436.42
2173,381.18
2188.4,363.05
2213.7,343.13
2325.6,266.99
2405.6,227.23
2458.8,203.34
2613.7,182.96
2912.9,171.3


==> two_mess_plot_K8_P1.0_q0.50_alpha50_150_lower.dat <==
971.3,471.74
973.67,459.37
976.04,447.92
978.41,436.53
980.78,425.93
983.15,415.43
985.52,405.55
987.89,395.88
990.26,386.65
992.63,377.72
995,369.06
997.37,360.81
999.74,352.73
1002.1,345.03
1004.5,337.54
1006.9,330.25
1009.2,323.3
1011.6,316.53
1014,309.94
1016.3,303.65
1018.7,297.51
1021.1,291.52
1023.4,285.79
1025.8,280.22
1028.2,274.79
1030.6,269.54
1032.9,264.45
1035.3,259.5
1037.7,254.67
1040,250.02
1042.4,245.5
1044.8,241.1
1047.1,236.8
1049.5,232.64
1051.9,228.59
1054.3,224.64
1056.6,220.81
1059,217.08
1061.4,213.47
1063.7,209.91
1066.1,206.46
1068.5,203.11
1070.8,199.85
1073.2,196.65
1075.6,193.54
1078,190.51
1080.3,187.55
1082.7,184.65
1085.1,181.86
1087.4,179.08
1089.8,176.4
1092.2,173.8
1094.6,171.22
1096.9,168.72
1099.3,166.28
1101.7,163.89
1104,161.57
1106.4,159.27
1108.8,157.04
1111.1,154.89
1113.5,152.73
1115.9,150.66
1118.3,148.63
1120.6,146.62
1123,144.69
1125.4,142.8
1127.7,140.96
1130.1,139.21
1132.5,137.52
1134.8,136.08
1137.2,135.83
1139.6,135.83
1142,135.83
1144.3,135.83
1146.7,135.83
1149.1,135.83
1151.4,135.83
1153.8,135.83
1156.2,135.83
1158.5,135.83
1160.9,135.83
1163.3,135.83
1165.7,135.83
1168,135.83
1170.4,135.83
1172.8,135.83
1175.1,135.83
1177.5,135.83
1179.9,135.83
1182.2,135.83
1184.6,135.83
1187,135.83
1189.4,135.83
1191.7,135.83
1194.1,135.83
1196.5,135.83
1198.8,135.83
1201.2,135.83
1203.6,135.83
1206,135.83
1208.3,135.83


==> two_mess_plot_K8_P1.0_q0.50_alpha50_150_opt.dat <==
1081.8,402.54
1081.8,402.52
1081.8,402.16
1082.3,399.33
1082.3,399.32
1082.3,399.2
1084.6,387.77
1084.8,386.77
1092.7,357.77
1094,353.71
1098.3,343.34
1115.7,303.17
1125.3,288.67
1172.6,223.41
1199.2,199.53
1268.1,185.94
1337.8,177.75
1412,174.71
1670.2,165.75

